Exploring Correlation Patterns in the Ethereum Validator Network

There have been several studies into measuring the level of decentralization in Ethereum through applying various indices to indicate the relative dominance of entities in different domains in the ecosystem. However, these indices do not capture any correlation between those different entities, that could potentially make them the subject of external coercion, or covert collusion. We propose an index that measures the relative dominance of entities based on the application of correlation factors. We posit that this approach produces a more nuanced and accurate index of decentralization.

==> data/attribute_correlation_ranking.csv <==
Index,Country,Client,ISP,Subnets,Aggregate
7,687,894,373,850,2804
75,687,894,373,850,2804
108,687,894,373,850,2804
269,687,894,373,850,2804
285,687,894,373,850,2804
351,687,894,373,850,2804
512,687,894,373,850,2804
539,687,894,373,850,2804
583,687,894,373,850,2804
676,687,894,373,850,2804
793,687,894,373,850,2804
839,687,894,373,850,2804
842,687,894,373,850,2804
1,687,642,373,850,2552
14,687,642,373,850,2552
16,687,642,373,850,2552
19,687,642,373,850,2552
22,687,642,373,850,2552
27,687,642,373,850,2552
34,687,642,373,850,2552
36,687,642,373,850,2552
38,687,642,373,850,2552
46,687,642,373,850,2552
51,687,642,373,850,2552
58,687,642,373,850,2552
59,687,642,373,850,2552
63,687,642,373,850,2552
70,687,642,373,850,2552
79,687,642,373,850,2552
82,687,642,373,850,2552
83,687,642,373,850,2552
85,687,642,373,850,2552
87,687,642,373,850,2552
88,687,642,373,850,2552
92,687,642,373,850,2552
98,687,642,373,850,2552
100,687,642,373,850,2552
105,687,642,373,850,2552
107,687,642,373,850,2552
111,687,642,373,850,2552
115,687,642,373,850,2552
124,687,642,373,850,2552
126,687,642,373,850,2552
127,687,642,373,850,2552
133,687,642,373,850,2552
134,687,642,373,850,2552
140,687,642,373,850,2552
156,687,642,373,850,2552
161,687,642,373,850,2552
162,687,642,373,850,2552
168,687,642,373,850,2552
169,687,642,373,850,2552
172,687,642,373,850,2552
177,687,642,373,850,2552
179,687,642,373,850,2552
182,687,642,373,850,2552
193,687,642,373,850,2552
202,687,642,373,850,2552
208,687,642,373,850,2552
209,687,642,373,850,2552
212,687,642,373,850,2552
213,687,642,373,850,2552
224,687,642,373,850,2552
230,687,642,373,850,2552
235,687,642,373,850,2552
238,687,642,373,850,2552
242,687,642,373,850,2552
248,687,642,373,850,2552
260,687,642,373,850,2552
262,687,642,373,850,2552
268,687,642,373,850,2552
270,687,642,373,850,2552
274,687,642,373,850,2552
279,687,642,373,850,2552
286,687,642,373,850,2552
288,687,642,373,850,2552
290,687,642,373,850,2552
298,687,642,373,850,2552
301,687,642,373,850,2552
302,687,642,373,850,2552
303,687,642,373,850,2552
308,687,642,373,850,2552
311,687,642,373,850,2552
313,687,642,373,850,2552
322,687,642,373,850,2552
323,687,642,373,850,2552
331,687,642,373,850,2552
332,687,642,373,850,2552
340,687,642,373,850,2552
342,687,642,373,850,2552
343,687,642,373,850,2552
345,687,642,373,850,2552
347,687,642,373,850,2552
352,687,642,373,850,2552
358,687,642,373,850,2552
360,687,642,373,850,2552
363,687,642,373,850,2552
371,687,642,373,850,2552
374,687,642,373,850,2552
377,687,642,373,850,2552
386,687,642,373,850,2552
387,687,642,373,850,2552
406,687,642,373,850,2552
408,687,642,373,850,2552
422,687,642,373,850,2552
434,687,642,373,850,2552
436,687,642,373,850,2552
438,687,642,373,850,2552
440,687,642,373,850,2552
446,687,642,373,850,2552
450,687,642,373,850,2552
456,687,642,373,850,2552
462,687,642,373,850,2552
463,687,642,373,850,2552
469,687,642,373,850,2552
470,687,642,373,850,2552
472,687,642,373,850,2552
475,687,642,373,850,2552
481,687,642,373,850,2552
487,687,642,373,850,2552
489,687,642,373,850,2552
490,687,642,373,850,2552
493,687,642,373,850,2552
498,687,642,373,850,2552
499,687,642,373,850,2552
500,687,642,373,850,2552
508,687,642,373,850,2552
510,687,642,373,850,2552
511,687,642,373,850,2552
516,687,642,373,850,2552
517,687,642,373,850,2552
527,687,642,373,850,2552
528,687,642,373,850,2552
532,687,642,373,850,2552
533,687,642,373,850,2552
534,687,642,373,850,2552
536,687,642,373,850,2552
542,687,642,373,850,2552
545,687,642,373,850,2552
548,687,642,373,850,2552
550,687,642,373,850,2552
553,687,642,373,850,2552
554,687,642,373,850,2552
557,687,642,373,850,2552
558,687,642,373,850,2552
559,687,642,373,850,2552
564,687,642,373,850,2552
565,687,642,373,850,2552
570,687,642,373,850,2552
572,687,642,373,850,2552
573,687,642,373,850,2552
577,687,642,373,850,2552
586,687,642,373,850,2552
590,687,642,373,850,2552
591,687,642,373,850,2552
593,687,642,373,850,2552
594,687,642,373,850,2552
596,687,642,373,850,2552
601,687,642,373,850,2552
602,687,642,373,850,2552
609,687,642,373,850,2552
621,687,642,373,850,2552
627,687,642,373,850,2552
630,687,642,373,850,2552
634,687,642,373,850,2552
646,687,642,373,850,2552
649,687,642,373,850,2552
653,687,642,373,850,2552
655,687,642,373,850,2552
656,687,642,373,850,2552
659,687,642,373,850,2552
660,687,642,373,850,2552
662,687,642,373,850,2552
663,687,642,373,850,2552
664,687,642,373,850,2552
667,687,642,373,850,2552
669,687,642,373,850,2552
671,687,642,373,850,2552
681,687,642,373,850,2552
686,687,642,373,850,2552
696,687,642,373,850,2552
697,687,642,373,850,2552
702,687,642,373,850,2552
703,687,642,373,850,2552
710,687,642,373,850,2552
716,687,642,373,850,2552
723,687,642,373,850,2552
725,687,642,373,850,2552
728,687,642,373,850,2552
729,687,642,373,850,2552
734,687,642,373,850,2552
735,687,642,373,850,2552
738,687,642,373,850,2552
739,687,642,373,850,2552
741,687,642,373,850,2552
743,687,642,373,850,2552
744,687,642,373,850,2552
759,687,642,373,850,2552
770,687,642,373,850,2552
778,687,642,373,850,2552
781,687,642,373,850,2552
792,687,642,373,850,2552
796,687,642,373,850,2552
797,687,642,373,850,2552
801,687,642,373,850,2552
805,687,642,373,850,2552
808,687,642,373,850,2552
823,687,642,373,850,2552
834,687,642,373,850,2552
836,687,642,373,850,2552
837,687,642,373,850,2552
841,687,642,373,850,2552
843,687,642,373,850,2552
844,687,642,373,850,2552
845,687,642,373,850,2552
598,687,894,95,850,2526
287,687,894,48,850,2479
123,687,894,34,850,2465
329,687,894,34,850,2465
418,687,894,34,850,2465
790,687,894,34,850,2465
799,687,894,29,850,2460
15,687,894,7,850,2438
506,687,894,7,850,2438
574,687,894,7,850,2438
39,687,894,3,850,2434
339,687,894,3,850,2434
537,687,894,3,850,2434
257,230,894,373,850,2347
71,687,642,145,850,2324
314,687,642,145,850,2324
321,687,642,145,850,2324
353,687,642,145,850,2324
454,687,642,145,850,2324
502,687,642,145,850,2324
163,687,642,95,850,2274
249,687,642,95,850,2274
518,687,642,95,850,2274
132,687,642,52,850,2231
167,687,642,52,850,2231
401,687,642,52,850,2231
458,687,642,52,850,2231
566,687,642,52,850,2231
54,687,642,48,850,2227
159,687,642,48,850,2227
317,687,642,48,850,2227
563,687,642,48,850,2227
685,687,642,34,850,2213
148,687,642,33,850,2212
265,687,642,33,850,2212
384,687,642,33,850,2212
390,687,642,33,850,2212
531,687,642,33,850,2212
632,687,642,33,850,2212
50,687,642,29,850,2208
102,687,642,29,850,2208
110,687,642,29,850,2208
164,687,642,29,850,2208
181,687,642,29,850,2208
365,687,642,29,850,2208
430,687,642,29,850,2208
451,687,642,29,850,2208
476,687,642,29,850,2208
494,687,642,29,850,2208
629,687,642,29,850,2208
673,687,642,29,850,2208
695,687,642,29,850,2208
775,687,642,29,850,2208
838,687,642,28,850,2207
114,687,642,18,850,2197
149,687,642,9,850,2188
375,687,642,8,850,2187
479,687,642,8,850,2187
761,687,642,8,850,2187
57,687,642,7,850,2186
433,687,642,7,850,2186
543,687,642,7,850,2186
477,687,642,3,850,2182
755,687,642,3,850,2182
524,687,642,2,850,2181
599,687,642,2,850,2181
613,687,642,2,850,2181
513,687,642,1,850,2180
538,687,642,1,850,2180
699,687,642,1,850,2180
3,56,894,373,850,2173
612,56,894,373,850,2173
320,37,894,373,850,2154
657,37,894,373,850,2154
17,29,894,373,850,2146
35,29,894,373,850,2146
261,29,894,373,850,2146
576,29,894,373,850,2146
780,29,894,373,850,2146
833,29,894,373,850,2146
146,11,894,373,850,2128
370,11,894,373,850,2128
45,230,894,145,850,2119
585,230,894,145,850,2119
810,230,894,145,850,2119
817,230,894,145,850,2119
122,230,894,123,850,2097
297,230,642,373,850,2095
732,230,642,373,850,2095
751,230,642,373,850,2095
831,230,642,373,850,2095
416,687,146,373,850,2056
426,687,146,373,850,2056
514,687,146,373,850,2056
1610,687,894,373,100,2054
12,230,894,34,850,2008
42,230,894,34,850,2008
597,230,894,34,850,2008
798,230,894,34,850,2008
1439,687,894,373,52,2006
11,230,894,18,850,1992
1292,687,894,373,38,1992
84,230,894,16,850,1990
150,230,894,16,850,1990
174,230,894,16,850,1990
350,230,894,16,850,1990
486,230,894,16,850,1990
637,230,894,16,850,1990
1190,687,894,373,26,1980
1193,687,894,373,26,1980
232,111,642,373,850,1976
315,111,642,373,850,1976
376,111,642,373,850,1976
529,230,894,1,850,1975
535,230,894,1,850,1975
1238,687,894,373,20,1974
1137,687,894,373,17,1971
147,79,894,145,850,1968
631,79,894,145,850,1968
795,79,894,145,850,1968
1078,687,894,373,13,1967
1086,687,894,373,13,1967
852,687,894,373,12,1966
858,687,894,373,12,1966
1043,687,894,373,10,1964
864,687,894,373,9,1963
867,687,894,373,9,1963
869,687,894,373,9,1963
881,687,894,373,9,1963
906,687,894,373,9,1963
1096,687,894,373,9,1963
924,687,894,373,3,1957
226,79,642,373,850,1944
503,79,642,373,850,1944
610,79,642,373,850,1944
835,79,642,373,850,1944
275,74,642,373,850,1939
392,74,642,373,850,1939
507,74,642,373,850,1939
49,70,894,123,850,1937
520,70,894,123,850,1937
584,70,894,123,850,1937
624,70,894,123,850,1937
6,56,642,373,850,1921
10,56,642,373,850,1921
23,56,642,373,850,1921
44,56,642,373,850,1921
47,56,642,373,850,1921
61,56,642,373,850,1921
69,56,642,373,850,1921
73,56,642,373,850,1921
77,56,642,373,850,1921
99,56,642,373,850,1921
104,56,642,373,850,1921
143,56,642,373,850,1921
154,56,642,373,850,1921
165,56,642,373,850,1921
184,56,642,373,850,1921
185,56,642,373,850,1921
194,56,642,373,850,1921
277,56,642,373,850,1921
289,56,642,373,850,1921
326,56,642,373,850,1921
336,56,642,373,850,1921
372,56,642,373,850,1921
480,56,642,373,850,1921
482,56,642,373,850,1921
485,56,642,373,850,1921
519,56,642,373,850,1921
540,56,642,373,850,1921
541,56,642,373,850,1921
551,56,642,373,850,1921
552,56,642,373,850,1921
562,56,642,373,850,1921
578,56,642,373,850,1921
605,56,642,373,850,1921
611,56,642,373,850,1921
661,56,642,373,850,1921
674,56,642,373,850,1921
680,56,642,373,850,1921
719,56,642,373,850,1921
745,56,642,373,850,1921
752,56,642,373,850,1921
757,56,642,373,850,1921
760,56,642,373,850,1921
786,56,642,373,850,1921
802,56,642,373,850,1921
818,56,642,373,850,1921
819,56,642,373,850,1921
820,56,642,373,850,1921
357,687,10,373,850,1920
1858,687,894,145,192,1918
496,39,642,373,850,1904
754,39,642,373,850,1904
13,37,642,373,850,1902
292,37,642,373,850,1902
325,37,642,373,850,1902
505,37,642,373,850,1902
95,29,642,373,850,1894
117,29,642,373,850,1894
236,29,642,373,850,1894
263,29,642,373,850,1894
284,29,642,373,850,1894
362,29,642,373,850,1894
466,29,642,373,850,1894
544,29,642,373,850,1894
549,29,642,373,850,1894
640,29,642,373,850,1894
644,29,642,373,850,1894
688,29,642,373,850,1894
758,29,642,373,850,1894
807,29,642,373,850,1894
91,111,894,16,850,1871
144,111,894,16,850,1871
152,111,894,16,850,1871
399,687,189,145,850,1871
453,111,894,16,850,1871
567,111,894,16,850,1871
604,111,894,16,850,1871
620,111,894,16,850,1871
638,111,894,16,850,1871
821,111,894,16,850,1871
826,111,894,16,850,1871
1698,687,894,95,192,1868
1721,687,894,95,192,1868
1723,687,894,95,192,1868
1756,687,894,95,192,1868
1767,687,894,95,192,1868
1788,687,894,95,192,1868
1800,687,894,95,192,1868
1808,687,894,95,192,1868
1830,687,894,95,192,1868
1837,687,894,95,192,1868
1859,687,894,95,192,1868
1879,687,894,95,192,1868
715,230,642,145,850,1867
405,111,894,3,850,1858
81,74,894,34,850,1852
5,230,642,123,850,1845
97,230,642,123,850,1845
118,230,642,123,850,1845
136,230,642,123,850,1845
252,230,642,123,850,1845
273,230,642,123,850,1845
380,230,642,123,850,1845
383,230,642,123,850,1845
435,230,642,123,850,1845
468,230,642,123,850,1845
555,230,642,123,850,1845
672,230,642,123,850,1845
693,230,642,123,850,1845
766,230,642,123,850,1845
811,230,642,123,850,1845
847,230,642,123,850,1845
106,687,146,145,850,1828
633,687,146,145,850,1828
768,687,146,145,850,1828
48,49,894,34,850,1827
650,49,894,34,850,1827
1719,687,894,52,192,1825
1828,687,894,52,192,1825
1829,687,894,52,192,1825
1865,687,894,52,192,1825
200,687,189,95,850,1821
214,687,189,95,850,1821
219,687,189,95,850,1821
368,687,189,95,850,1821
706,687,189,95,850,1821
717,687,189,95,850,1821
1722,687,894,48,192,1821
1783,687,894,48,192,1821
1802,687,894,48,192,1821
1817,687,894,48,192,1821
1836,687,894,48,192,1821
1709,687,894,33,192,1806
1731,687,894,33,192,1806
1743,687,894,33,192,1806
1774,687,894,33,192,1806
1803,687,894,33,192,1806
67,49,894,6,850,1799
455,49,894,6,850,1799
31,16,894,34,850,1794
246,16,894,34,850,1794
293,16,894,34,850,1794
324,16,894,34,850,1794
327,16,894,34,850,1794
588,16,894,34,850,1794
774,16,894,34,850,1794
504,32,894,17,850,1793
636,32,894,17,850,1793
1748,687,894,18,192,1791
283,37,894,5,850,1786
492,37,894,5,850,1786
575,37,894,5,850,1786
762,37,894,5,850,1786
1852,687,894,13,192,1786
116,40,894,1,850,1785
1570,687,642,373,81,1783
1694,687,894,10,192,1783
1779,687,894,10,192,1783
1833,687,894,10,192,1783
1816,687,894,9,192,1782
608,3,894,34,850,1781
1727,687,894,8,192,1781
1789,687,894,8,192,1781
240,687,146,95,850,1778
720,687,189,52,850,1778
794,687,189,52,850,1778
1696,687,894,5,192,1778
1716,687,894,5,192,1778
1771,687,894,5,192,1778
1810,687,894,5,192,1778
1595,687,894,95,100,1776
1599,687,894,95,100,1776
1629,687,894,95,100,1776
1635,687,894,95,100,1776
1638,687,894,95,100,1776
1652,687,894,95,100,1776
1685,687,894,95,100,1776
1737,687,894,2,192,1775
1769,687,894,2,192,1775
1790,687,894,2,192,1775
1867,687,894,2,192,1775
4,687,189,48,850,1774
33,687,189,48,850,1774
266,687,189,48,850,1774
278,687,189,48,850,1774
464,687,189,48,850,1774
824,687,189,48,850,1774
1693,687,894,1,192,1774
1707,687,894,1,192,1774
1744,687,894,1,192,1774
348,16,894,4,850,1764
1309,687,894,145,38,1764
417,12,894,2,850,1758
460,12,894,1,850,1757
1542,687,894,95,81,1757
1549,687,894,95,81,1757
1575,687,894,95,81,1757
1588,687,894,95,81,1757
726,687,189,28,850,1754
1185,687,894,145,26,1752
1494,687,642,373,49,1751
9,111,642,145,850,1748
53,111,642,145,850,1748
142,111,642,145,850,1748
158,111,642,145,850,1748
187,111,642,145,850,1748
221,111,642,145,850,1748
233,111,642,145,850,1748
276,111,642,145,850,1748
420,111,642,145,850,1748
568,111,642,145,850,1748
595,111,642,145,850,1748
606,111,642,145,850,1748
626,111,642,145,850,1748
806,111,642,145,850,1748
1171,687,894,145,22,1748
677,687,189,18,850,1744
700,687,189,18,850,1744
1145,687,894,145,17,1743
748,230,642,18,850,1740
1219,687,894,145,13,1739
1058,687,894,145,12,1738
1609,687,894,52,100,1733
1359,687,894,95,56,1732
1362,687,894,95,56,1732
1367,687,894,95,56,1732
1373,687,894,95,56,1732
1376,687,894,95,56,1732
1378,687,894,95,56,1732
1381,687,894,95,56,1732
1382,687,894,95,56,1732
1394,687,894,95,56,1732
1407,687,894,95,56,1732
237,687,146,48,850,1731
253,687,146,48,850,1731
310,687,146,48,850,1731
457,687,146,48,850,1731
546,687,146,48,850,1731
571,687,146,48,850,1731
827,687,146,48,850,1731
306,230,642,8,850,1730
421,230,642,8,850,1730
628,230,642,8,850,1730
641,230,642,8,850,1730
101,230,642,7,850,1729
251,230,642,7,850,1729
713,230,642,7,850,1729
1632,687,894,48,100,1729
1649,687,894,48,100,1729
1679,687,894,48,100,1729
1411,687,894,95,52,1728
1413,687,894,95,52,1728
1419,687,894,95,52,1728
1420,687,894,95,52,1728
1425,687,894,95,52,1728
1433,687,894,95,52,1728
1437,687,894,95,52,1728
1454,687,894,95,52,1728
1455,687,894,95,52,1728
229,687,189,1,850,1727
381,687,189,1,850,1727
309,230,642,4,850,1726
712,230,642,4,850,1726
785,230,642,4,850,1726
849,230,642,4,850,1726
66,230,642,2,850,1724
78,230,642,2,850,1724
441,230,642,2,850,1724
813,230,642,2,850,1724
687,230,642,1,850,1723
765,230,642,1,850,1723
1315,687,894,95,42,1718
1323,687,894,95,42,1718
1327,687,894,95,42,1718
1337,687,894,95,42,1718
1345,687,894,95,42,1718
701,687,146,34,850,1717
218,79,642,145,850,1716
341,79,642,145,850,1716
344,79,642,145,850,1716
373,79,642,145,850,1716
415,79,642,145,850,1716
423,79,642,145,850,1716
465,79,642,145,850,1716
547,79,642,145,850,1716
581,79,642,145,850,1716
589,79,642,145,850,1716
692,79,642,145,850,1716
829,79,642,145,850,1716
1278,687,894,95,38,1714
1289,687,894,95,38,1714
1293,687,894,95,38,1714
1515,687,894,52,81,1714
1517,687,894,52,81,1714
1538,687,894,52,81,1714
1553,687,894,52,81,1714
1556,687,894,52,81,1714
1650,687,894,33,100,1714
1661,687,894,33,100,1714
830,687,146,28,850,1711
1592,687,894,48,81,1710
1611,687,894,28,100,1709
1197,687,894,95,26,1702
1198,687,894,95,26,1702
24,62,642,145,850,1699
80,62,642,145,850,1699
125,62,642,145,850,1699
155,62,642,145,850,1699
190,62,642,145,850,1699
307,62,642,145,850,1699
312,62,642,145,850,1699
378,62,642,145,850,1699
447,62,642,145,850,1699
746,62,642,145,850,1699
832,62,642,145,850,1699
1601,687,894,18,100,1699
1636,687,894,18,100,1699
1167,687,894,95,22,1698
1169,687,894,95,22,1698
491,687,146,13,850,1696
1545,687,894,33,81,1695
1557,687,894,33,81,1695
1563,687,894,33,81,1695
1676,687,894,13,100,1694
1133,687,894,95,17,1693
1151,687,894,95,17,1693
68,687,146,8,850,1691
473,687,146,8,850,1691
1634,687,894,10,100,1691
1642,687,894,10,100,1691
1682,687,894,10,100,1691
1687,687,894,10,100,1691
1646,687,894,9,100,1690
1357,687,894,52,56,1689
1361,687,894,52,56,1689
1369,687,894,52,56,1689
1374,687,894,52,56,1689
1377,687,894,52,56,1689
1384,687,894,52,56,1689
1390,687,894,52,56,1689
1397,687,894,52,56,1689
1400,687,894,52,56,1689
1051,687,894,95,12,1688
1052,687,894,95,12,1688
128,70,642,123,850,1685
175,70,642,123,850,1685
180,70,642,123,850,1685
198,70,642,123,850,1685
205,70,642,123,850,1685
334,70,642,123,850,1685
413,70,642,123,850,1685
442,70,642,123,850,1685
461,70,642,123,850,1685
478,70,642,123,850,1685
675,70,642,123,850,1685
789,70,642,123,850,1685
1101,687,894,95,9,1685
1370,687,894,48,56,1685
1430,687,894,52,52,1685
1438,687,894,52,52,1685
1443,687,894,52,52,1685
1458,687,894,52,52,1685
1460,687,894,52,52,1685
1461,687,894,52,52,1685
1668,687,894,4,100,1685
1674,687,894,4,100,1685
1672,687,894,3,100,1684
1028,687,894,95,7,1683
915,687,894,95,6,1682
1479,687,894,52,49,1682
1498,687,894,52,49,1682
1502,687,894,52,49,1682
1506,687,894,52,49,1682
1510,687,894,52,49,1682
910,687,894,95,5,1681
912,687,894,95,5,1681
959,687,894,95,5,1681
961,687,894,95,5,1681
1011,687,894,95,5,1681
1452,687,894,48,52,1681
1005,687,894,95,3,1679
28,39,642,145,850,1676
74,39,642,145,850,1676
1334,687,894,52,42,1675
1341,687,894,52,42,1675
1573,687,894,13,81,1675
1582,687,894,13,81,1675
1587,687,894,13,81,1675
25,37,642,145,850,1674
120,37,642,145,850,1674
393,37,642,145,850,1674
618,37,642,145,850,1674
1286,687,894,52,38,1671
1339,687,894,48,42,1671
1385,687,894,33,56,1670
1534,687,894,8,81,1670
1559,687,894,8,81,1670
1280,687,894,48,38,1667
1428,687,894,33,52,1666
1459,687,894,33,52,1666
1513,687,894,3,81,1665
1514,687,894,2,81,1664
1529,687,894,2,81,1664
1551,687,894,2,81,1664
1497,687,894,33,49,1663
1523,687,894,1,81,1663
1562,687,894,1,81,1663
1568,687,894,1,81,1663
1586,687,894,1,81,1663
816,23,642,145,850,1660
1164,687,894,52,22,1655
1264,687,894,52,19,1652
1265,687,894,52,19,1652
1287,687,894,33,38,1652
1298,687,894,33,38,1652
1445,687,894,18,52,1651
1269,687,894,48,19,1648
1274,687,894,48,19,1648
1466,687,894,18,49,1648
1473,687,894,18,49,1648
1105,687,894,48,17,1646
1045,687,894,52,12,1645
1048,687,894,52,12,1645
1389,687,894,8,56,1645
1391,687,894,7,56,1644
1393,687,894,7,56,1644
1395,687,894,7,56,1644
683,230,189,373,850,1642
1081,687,894,48,13,1642
1089,687,894,48,13,1642
1331,687,894,18,42,1641
1405,687,894,4,56,1641
1450,687,894,8,52,1641
1418,687,894,7,52,1640
1426,687,894,7,52,1640
1427,687,894,7,52,1640
1034,687,894,48,10,1639
1037,687,894,48,10,1639
1098,687,894,48,9,1638
1364,687,894,1,56,1638
874,687,894,48,8,1637
879,687,894,48,8,1637
980,687,894,52,3,1636
1021,687,894,48,6,1635
1489,687,894,3,49,1633
921,687,894,48,3,1632
1106,687,894,34,17,1632
1111,687,894,34,17,1632
1132,687,894,34,17,1632
1499,687,894,2,49,1632
1470,687,894,1,49,1631
1074,687,894,33,13,1627
1047,687,894,33,12,1626
1336,687,894,3,42,1626
1038,687,894,34,10,1625
1330,687,894,2,42,1625
1344,687,894,2,42,1625
1299,687,894,5,38,1624
1279,687,894,2,38,1621
1294,687,894,2,38,1621
1301,687,894,2,38,1621
1184,687,894,13,26,1620
958,687,894,33,5,1619
964,687,894,33,5,1619
1252,687,894,18,20,1619
942,687,894,28,9,1618
989,687,894,33,3,1617
1027,687,894,28,7,1616
1700,687,642,95,192,1616
1785,687,642,95,192,1616
1805,687,642,95,192,1616
1201,687,894,3,26,1610
866,687,894,18,9,1608
94,111,642,4,850,1607
294,111,642,4,850,1607
645,111,642,4,850,1607
731,111,642,4,850,1607
1256,687,894,7,19,1607
1224,687,894,10,14,1605
787,111,642,1,850,1604
1031,687,894,18,5,1604
950,687,894,13,9,1603
1217,687,894,9,13,1603
1253,687,894,1,20,1602
21,79,642,29,850,1600
65,79,642,29,850,1600
86,79,642,29,850,1600
356,79,642,29,850,1600
361,79,642,29,850,1600
444,79,642,29,850,1600
668,79,642,29,850,1600
694,79,642,29,850,1600
737,79,642,29,850,1600
777,79,642,29,850,1600
848,79,642,29,850,1600
854,687,894,7,12,1600
859,687,894,7,12,1600
130,230,146,373,850,1599
247,230,146,373,850,1599
264,230,146,373,850,1599
335,230,146,373,850,1599
484,74,642,33,850,1599
501,74,642,33,850,1599
756,74,642,33,850,1599
968,687,894,13,5,1599
978,687,894,13,3,1597
1102,687,894,7,9,1597
1225,687,894,2,14,1597
1220,687,894,2,13,1596
1234,687,894,1,14,1596
977,687,894,9,3,1593
1035,687,894,2,10,1593
953,687,894,7,3,1591
982,687,894,2,8,1591
1017,687,894,3,6,1590
916,687,894,2,6,1589
965,687,894,3,5,1589
1012,687,894,3,5,1589
1124,687,894,1,7,1589
151,62,642,34,850,1588
617,62,642,34,850,1588
635,62,642,34,850,1588
909,687,894,1,5,1587
952,687,894,2,3,1586
999,687,894,1,4,1586
1003,687,894,1,3,1585
956,687,894,1,2,1584
1648,687,642,145,100,1574
1686,687,642,145,100,1574
1763,687,642,52,192,1573
521,79,642,1,850,1572
153,62,642,16,850,1570
338,74,642,4,850,1570
424,74,642,4,850,1570
607,74,642,4,850,1570
800,74,642,4,850,1570
349,49,642,28,850,1569
409,74,642,2,850,1568
822,74,642,2,850,1568
776,74,642,1,850,1567
779,49,642,25,850,1566
648,39,642,34,850,1565
803,39,642,34,850,1565
32,62,642,7,850,1561
698,39,642,28,850,1559
443,62,642,4,850,1558
222,62,642,2,850,1556
561,62,642,2,850,1556
840,56,642,2,850,1550
139,49,642,4,850,1545
271,49,642,1,850,1542
809,49,642,1,850,1542
814,49,642,1,850,1542
26,32,642,17,850,1541
245,32,642,17,850,1541
448,32,642,17,850,1541
488,32,642,17,850,1541
623,32,642,17,850,1541
1733,687,642,18,192,1539
1878,687,642,18,192,1539
425,39,642,4,850,1535
1704,687,642,13,192,1534
398,37,642,4,850,1533
616,37,642,4,850,1533
1371,687,642,145,56,1530
199,111,189,373,850,1523
600,29,642,1,850,1522
1813,687,642,1,192,1522
316,28,642,1,850,1521
206,12,642,2,850,1506
647,10,642,4,850,1506
389,12,642,1,850,1505
784,12,642,1,850,1505
241,10,642,2,850,1504
204,8,642,3,850,1503
367,8,642,3,850,1503
129,8,642,1,850,1501
846,5,642,2,850,1499
556,3,642,2,850,1497
791,1,642,1,850,1494
1054,687,642,145,12,1486
432,111,146,373,850,1480
523,111,146,373,850,1480
642,111,146,373,850,1480
850,111,146,373,850,1480
1363,687,642,95,56,1480
1365,687,642,95,56,1480
1402,687,642,95,56,1480
1410,687,642,95,56,1480
1444,687,642,95,52,1476
1475,687,642,95,49,1473
1207,687,642,95,26,1450
18,79,146,373,850,1448
304,79,146,373,850,1448
525,79,146,373,850,1448
1637,687,642,18,100,1447
1239,687,642,95,20,1444
670,74,146,373,850,1443
753,74,146,373,850,1443
804,74,146,373,850,1443
1626,687,642,10,100,1439
1715,230,894,123,192,1439
1751,230,894,123,192,1439
1849,230,894,123,192,1439
1056,687,642,95,12,1436
948,687,642,95,9,1433
1690,687,642,2,100,1431
1508,687,642,52,49,1430
1006,687,642,95,5,1429
1558,687,642,18,81,1428
396,230,189,145,850,1414
1417,687,642,33,52,1414
1483,687,642,33,49,1411
1541,687,642,1,81,1411
1319,687,642,33,42,1404
1281,687,642,33,38,1400
1179,687,642,48,22,1399
1180,687,642,48,22,1399
1324,687,642,28,42,1399
160,29,146,373,850,1398
239,29,146,373,850,1398
256,29,146,373,850,1398
355,29,146,373,850,1398
427,29,146,373,850,1398
439,29,146,373,850,1398
569,29,146,373,850,1398
1127,687,642,52,17,1398
30,230,189,123,850,1392
379,230,189,123,850,1392
395,230,189,123,850,1392
404,230,189,123,850,1392
652,230,189,123,850,1392
772,230,189,123,850,1392
773,230,189,123,850,1392
1077,687,642,48,13,1390
1283,687,642,18,38,1385
976,687,642,52,3,1384
974,687,642,48,2,1379
1516,28,894,373,81,1376
76,230,146,145,850,1371
282,230,146,145,850,1371
407,230,146,145,850,1371
515,230,146,145,850,1371
530,230,146,145,850,1371
1303,687,642,1,38,1368
1188,687,642,8,26,1363
1205,687,642,8,26,1363
1162,687,642,9,22,1360
346,230,146,123,850,1349
452,230,146,123,850,1349
582,230,146,123,850,1349
614,230,146,123,850,1349
615,230,146,123,850,1349
724,230,146,123,850,1349
747,230,146,123,850,1349
749,230,146,123,850,1349
1643,230,894,123,100,1347
946,687,642,8,9,1346
1313,37,894,373,42,1346
1090,687,642,2,13,1344
1001,687,642,10,4,1343
1705,230,894,26,192,1342
1745,230,894,26,192,1342
1752,230,894,26,192,1342
1755,230,894,26,192,1342
1760,230,894,26,192,1342
1762,230,894,26,192,1342
1765,230,894,26,192,1342
1770,230,894,26,192,1342
1772,230,894,26,192,1342
1791,230,894,26,192,1342
1804,230,894,26,192,1342
1811,230,894,26,192,1342
1812,230,894,26,192,1342
1824,230,894,26,192,1342
1827,230,894,26,192,1342
1855,230,894,26,192,1342
1863,230,894,26,192,1342
1864,230,894,26,192,1342
1871,230,894,26,192,1342
1873,230,894,26,192,1342
1874,230,894,26,192,1342
1877,230,894,26,192,1342
1758,230,894,25,192,1341
1026,687,642,3,7,1339
1832,230,894,21,192,1337
1880,230,894,21,192,1337
1701,230,894,18,192,1334
1736,230,894,18,192,1334
937,56,894,373,7,1330
1521,230,894,123,81,1328
1358,1,894,373,56,1324
1776,230,894,3,192,1319
1781,230,894,3,192,1319
851,37,894,373,12,1316
897,37,894,373,11,1315
870,37,894,373,9,1313
886,37,894,373,9,1313
1329,230,894,145,42,1311
1623,687,146,373,100,1306
1368,230,894,123,56,1303
1386,230,894,123,56,1303
1453,230,894,123,52,1299
1484,230,894,123,49,1296
176,111,189,145,850,1295
191,111,189,145,850,1295
215,111,189,145,850,1295
258,111,189,145,850,1295
267,111,189,145,850,1295
295,111,189,145,850,1295
369,111,189,145,850,1295
227,230,189,25,850,1294
1796,62,894,145,192,1293
1316,230,894,123,42,1289
718,230,189,18,850,1287
1567,687,146,373,81,1287
1297,230,894,123,38,1285
1703,70,894,123,192,1279
1742,70,894,123,192,1279
1775,70,894,123,192,1279
994,230,894,145,4,1273
654,230,189,2,850,1271
1135,230,894,123,17,1264
1153,230,894,123,17,1264
109,79,189,145,850,1263
113,79,189,145,850,1263
211,79,189,145,850,1263
625,79,189,145,850,1263
682,79,189,145,850,1263
711,79,189,145,850,1263
788,79,189,145,850,1263
1042,230,894,123,10,1257
947,230,894,123,9,1256
936,230,894,123,7,1254
933,230,894,123,6,1253
40,111,146,145,850,1252
56,111,146,145,850,1252
178,111,146,145,850,1252
305,111,146,145,850,1252
330,111,146,145,850,1252
459,111,146,145,850,1252
580,111,146,145,850,1252
658,111,146,145,850,1252
722,111,146,145,850,1252
960,230,894,123,5,1252
925,230,894,123,3,1250
963,230,894,123,2,1249
1654,230,894,25,100,1249
1598,230,894,20,100,1244
52,70,189,123,850,1232
89,70,189,123,850,1232
195,70,189,123,850,1232
400,70,189,123,850,1232
665,70,189,123,850,1232
689,70,189,123,850,1232
727,70,189,123,850,1232
767,70,189,123,850,1232
43,230,146,2,850,1228
622,230,146,1,850,1227
1681,230,894,3,100,1227
1543,230,894,20,81,1225
1544,230,894,20,81,1225
1572,230,894,20,81,1225
1591,230,894,20,81,1225
1537,230,894,18,81,1223
112,79,146,145,850,1220
157,79,146,145,850,1220
259,79,146,145,850,1220
291,79,146,145,850,1220
300,79,146,145,850,1220
474,79,146,145,850,1220
509,79,146,145,850,1220
1597,79,894,145,100,1218
135,230,10,123,850,1213
319,230,10,123,850,1213
579,230,10,123,850,1213
704,230,10,123,850,1213
196,23,189,145,850,1207
272,23,189,145,850,1207
1409,230,894,21,56,1201
1546,79,894,145,81,1199
1335,230,894,28,42,1194
1435,230,894,18,52,1194
1477,230,894,21,49,1194
1481,230,894,20,49,1193
1485,230,894,20,49,1193
1487,230,894,20,49,1193
1500,230,894,20,49,1193
1291,230,894,28,38,1190
1302,230,894,28,38,1190
2,70,146,123,850,1189
93,70,146,123,850,1189
96,70,146,123,850,1189
145,70,146,123,850,1189
467,70,146,123,850,1189
483,70,146,123,850,1189
560,70,146,123,850,1189
1614,70,894,123,100,1187
1285,230,894,20,38,1182
603,39,146,145,850,1180
782,39,146,145,850,1180
1186,230,894,28,26,1178
1196,230,894,25,26,1175
1170,230,894,28,22,1174
1380,79,894,145,56,1174
1248,230,894,28,20,1172
1251,230,894,28,20,1172
1254,230,894,28,20,1172
1187,230,894,21,26,1171
1261,230,894,28,19,1171
857,230,894,34,12,1170
1423,79,894,145,52,1170
8,111,189,19,850,1169
29,111,189,19,850,1169
72,111,189,19,850,1169
171,111,189,19,850,1169
188,111,189,19,850,1169
189,111,189,19,850,1169
243,111,189,19,850,1169
359,111,189,19,850,1169
428,111,189,19,850,1169
643,111,189,19,850,1169
764,111,189,19,850,1169
769,111,189,19,850,1169
1154,230,894,28,17,1169
1576,70,894,123,81,1168
1806,79,894,3,192,1168
1352,230,894,1,42,1167
1746,79,894,2,192,1167
1787,79,894,2,192,1167
1718,74,894,6,192,1166
1872,79,894,1,192,1166
354,23,146,145,850,1164
410,23,146,145,850,1164
437,23,146,145,850,1164
1794,62,894,16,192,1164
1841,62,894,16,192,1164
1262,230,894,20,19,1163
1273,230,894,20,19,1163
865,230,894,29,9,1162
871,230,894,29,9,1162
1053,230,894,26,12,1162
1080,230,894,25,13,1162
1128,230,894,21,17,1162
1267,230,894,18,19,1161
1036,230,894,26,10,1160
1856,49,894,25,192,1160
1875,49,894,25,192,1160
1112,230,894,18,17,1159
967,111,894,145,5,1155
1013,230,894,26,5,1155
1068,230,894,18,13,1155
1799,62,894,7,192,1155
1825,62,894,7,192,1155
1860,62,894,7,192,1155
861,230,894,18,12,1154
987,230,894,21,8,1153
1016,230,894,21,6,1151
1840,37,894,28,192,1151
1032,230,894,21,5,1150
1472,62,894,145,49,1150
992,230,894,21,2,1147
1029,230,894,18,5,1147
1712,56,894,3,192,1145
1263,230,894,1,19,1144
1372,70,894,123,56,1143
1387,70,894,123,56,1143
1580,23,894,145,81,1143
1168,79,894,145,22,1140
1176,79,894,145,22,1140
1284,62,894,145,38,1139
1307,62,894,145,38,1139
1434,70,894,123,52,1139
1257,79,894,145,19,1137
1695,49,894,2,192,1137
1845,49,894,2,192,1137
1488,70,894,123,49,1136
951,230,894,8,3,1135
1114,79,894,145,17,1135
1155,79,894,145,17,1135
1754,39,894,7,192,1132
1786,39,894,7,192,1132
1797,39,894,7,192,1132
1073,79,894,145,13,1131
1014,230,894,1,5,1130
1619,111,894,25,100,1130
1321,70,894,123,42,1129
1343,70,894,123,42,1129
1708,39,894,2,192,1127
1801,37,894,4,192,1127
1815,37,894,4,192,1127
1866,28,894,13,192,1127
119,111,146,19,850,1126
131,111,146,19,850,1126
250,111,146,19,850,1126
255,111,146,19,850,1126
296,111,146,19,850,1126
587,111,146,19,850,1126
750,111,146,19,850,1126
1741,37,894,3,192,1126
1282,70,894,123,38,1125
1740,28,894,10,192,1124
1777,28,894,10,192,1124
1834,28,894,10,192,1124
1784,12,894,25,192,1123
709,79,189,1,850,1119
1749,8,894,25,192,1119
1757,32,894,1,192,1119
1881,23,894,10,192,1119
186,74,189,5,850,1118
419,74,189,5,850,1118
678,74,189,5,850,1118
1103,62,894,145,17,1118
217,49,189,28,850,1116
1753,28,894,2,192,1116
679,74,189,2,850,1115
1759,21,894,8,192,1115
1079,62,894,145,13,1114
1244,79,642,373,20,1114
1628,111,894,9,100,1114
121,40,189,34,850,1113
141,40,189,34,850,1113
173,40,189,34,850,1113
192,40,189,34,850,1113
197,40,189,34,850,1113
201,40,189,34,850,1113
210,40,189,34,850,1113
228,40,189,34,850,1113
231,40,189,34,850,1113
234,40,189,34,850,1113
318,40,189,34,850,1113
364,40,189,34,850,1113
366,40,189,34,850,1113
385,40,189,34,850,1113
388,40,189,34,850,1113
391,40,189,34,850,1113
394,40,189,34,850,1113
397,40,189,34,850,1113
402,40,189,34,850,1113
429,40,189,34,850,1113
431,40,189,34,850,1113
497,40,189,34,850,1113
526,40,189,34,850,1113
619,40,189,34,850,1113
684,40,189,34,850,1113
691,40,189,34,850,1113
705,40,189,34,850,1113
707,40,189,34,850,1113
721,40,189,34,850,1113
736,40,189,34,850,1113
740,40,189,34,850,1113
742,40,189,34,850,1113
763,40,189,34,850,1113
825,40,189,34,850,1113
1194,70,894,123,26,1113
1208,70,894,123,26,1113
1713,6,894,21,192,1113
1739,6,894,21,192,1113
1773,6,894,21,192,1113
1792,6,894,21,192,1113
1884,6,894,21,192,1113
1768,23,894,2,192,1111
1798,23,894,2,192,1111
1814,23,894,2,192,1111
281,70,189,1,850,1110
1809,21,894,3,192,1110
1821,21,894,3,192,1110
1843,23,894,1,192,1110
1846,23,894,1,192,1110
1869,21,894,3,192,1110
1644,111,894,4,100,1109
55,111,146,1,850,1108
254,111,146,1,850,1108
299,111,2,145,850,1108
733,111,146,1,850,1108
1242,70,894,123,20,1107
166,39,189,28,850,1106
1861,11,894,4,192,1101
1092,70,894,123,13,1100
1216,70,894,123,13,1100
1732,8,894,6,192,1100
1780,10,894,4,192,1100
1795,10,894,4,192,1100
1807,10,894,4,192,1100
1835,8,894,6,192,1100
1883,10,894,4,192,1100
1062,70,894,123,12,1099
1067,70,894,123,12,1099
1761,11,894,2,192,1099
1039,70,894,123,10,1097
1699,3,894,8,192,1097
1728,7,894,3,192,1096
1818,7,894,3,192,1096
1730,6,894,1,192,1093
1847,5,894,2,192,1093
90,49,189,4,850,1092
207,49,189,4,850,1092
220,49,189,4,850,1092
280,49,189,4,850,1092
1010,70,894,123,5,1092
1747,3,894,3,192,1092
1831,3,894,2,192,1091
1004,70,894,123,3,1090
1870,3,894,1,192,1090
1209,37,894,145,13,1089
1823,230,642,25,192,1089
170,32,189,17,850,1088
183,32,189,17,850,1088
382,32,189,17,850,1088
522,32,189,17,850,1088
1725,1,894,1,192,1088
1868,1,894,1,192,1088
1577,111,894,1,81,1087
203,40,189,5,850,1084
225,40,189,5,850,1084
403,40,189,5,850,1084
690,40,189,5,850,1084
714,40,189,5,850,1084
103,39,189,2,850,1080
216,39,189,2,850,1080
1669,79,894,5,100,1078
1750,687,146,52,192,1077
1764,687,146,52,192,1077
1882,687,189,9,192,1077
37,12,189,25,850,1076
223,32,189,3,850,1074
244,49,146,28,850,1073
1608,74,894,5,100,1073
1667,74,894,5,100,1073
1766,687,146,48,192,1073
1346,111,894,25,42,1072
1717,230,642,8,192,1072
1607,74,894,2,100,1070
1594,49,894,25,100,1068
1689,49,894,25,100,1068
1415,111,894,9,52,1066
1720,230,642,1,192,1065
1844,230,642,1,192,1065
62,39,146,28,850,1063
708,21,189,1,850,1061
1447,111,894,2,52,1059
1451,111,894,2,52,1059
1604,62,894,3,100,1059
1662,62,894,3,100,1059
1820,687,146,33,192,1058
333,70,10,123,850,1053
495,70,10,123,850,1053
812,70,10,123,850,1053
828,70,10,123,850,1053
328,12,189,1,850,1052
60,49,146,6,850,1051
337,49,146,6,850,1051
815,49,146,4,850,1049
1533,49,894,25,81,1049
1083,111,894,28,13,1046
412,32,146,17,850,1045
449,32,146,17,850,1045
471,32,146,17,850,1045
592,32,146,17,850,1045
639,32,146,17,850,1045
771,32,146,17,850,1045
783,70,2,123,850,1045
855,111,894,28,12,1045
1600,49,894,2,100,1045
1677,49,894,1,100,1044
64,2,189,2,850,1043
730,3,189,1,850,1043
1539,62,894,5,81,1042
1666,21,894,25,100,1040
1683,37,894,4,100,1035
411,28,146,10,850,1034
1379,79,894,3,56,1032
1665,33,894,5,100,1032
1641,12,894,25,100,1031
41,32,146,2,850,1030
651,17,146,17,850,1030
1406,62,894,16,56,1028
1605,33,894,1,100,1028
1651,33,894,1,100,1028
1653,33,894,1,100,1028
1778,70,642,123,192,1027
1839,70,642,123,192,1027
1853,70,642,123,192,1027
1159,111,894,4,17,1026
1490,79,894,4,49,1026
1496,79,894,4,49,1026
1851,687,146,1,192,1026
889,111,894,9,11,1025
1403,74,894,1,56,1025
1547,49,894,1,81,1025
1235,111,894,5,14,1024
1421,62,894,16,52,1024
1213,111,894,5,13,1023
1467,74,894,6,49,1023
1511,74,894,6,49,1023
1660,21,894,8,100,1023
1009,230,642,145,5,1022
1412,74,894,2,52,1022
1503,62,894,16,49,1021
1507,74,894,2,49,1019
1663,23,894,2,100,1019
862,111,894,1,12,1018
922,111,894,9,3,1017
926,111,894,9,3,1017
927,111,894,9,3,1017
1022,111,894,4,7,1016
1520,28,894,13,81,1016
1328,62,894,16,42,1014
1120,111,894,1,7,1013
1348,687,189,95,42,1013
890,74,894,33,11,1012
891,74,894,33,11,1012
892,74,894,33,11,1012
894,74,894,33,11,1012
895,74,894,33,11,1012
896,74,894,33,11,1012
898,74,894,33,11,1012
899,74,894,33,11,1012
1002,111,894,5,1,1011
1590,33,894,3,81,1011
137,10,146,4,850,1010
883,74,894,33,9,1010
887,74,894,33,9,1010
900,74,894,33,9,1010
901,74,894,33,9,1010
903,74,894,33,9,1010
904,74,894,33,9,1010
905,74,894,33,9,1010
907,74,894,33,9,1010
908,74,894,33,9,1010
1295,62,894,16,38,1010
1305,74,894,4,38,1010
1310,74,894,4,38,1010
1311,74,894,4,38,1010
1528,33,894,2,81,1010
1532,33,894,2,81,1010
1540,32,894,3,81,1010
1574,33,894,2,81,1010
872,74,894,33,8,1009
873,74,894,33,8,1009
877,74,894,33,8,1009
878,74,894,33,8,1009
1555,33,894,1,81,1009
1564,33,894,1,81,1009
20,10,146,2,850,1008
1519,23,894,10,81,1008
414,10,146,1,850,1007
914,74,894,33,6,1007
917,74,894,33,6,1007
918,74,894,33,6,1007
1615,11,894,2,100,1007
1639,11,894,2,100,1007
911,74,894,33,5,1006
913,74,894,33,5,1006
966,74,894,33,5,1006
1593,3,894,8,100,1005
1664,687,189,29,100,1005
138,7,146,1,850,1004
920,74,894,33,3,1004
923,74,894,33,3,1004
928,74,894,33,3,1004
1100,230,642,123,9,1004
1333,62,894,3,42,1001
445,2,146,2,850,1000
1571,23,894,2,81,1000
1613,3,894,3,100,1000
1617,3,894,3,100,1000
1566,21,894,3,81,999
1622,2,894,2,100,998
1645,2,894,2,100,998
1416,49,894,2,52,997
1535,21,894,1,81,997
1536,21,894,1,81,997
1647,2,894,1,100,997
1471,49,894,4,49,996
1512,16,894,4,81,995
1414,21,894,25,52,992
1691,230,642,20,100,992
1075,79,894,5,13,991
1383,28,894,13,56,991
1107,62,894,16,17,989
1131,62,894,16,17,989
1175,70,894,3,22,989
1350,49,894,4,42,989
1429,39,894,4,52,989
1463,21,894,25,49,989
1530,8,894,6,81,989
1355,28,894,10,56,988
1396,28,894,10,56,988
1548,11,894,2,81,988
1094,79,894,4,9,986
1064,74,894,4,12,984
1146,70,894,3,17,984
1160,70,894,3,17,984
1211,687,189,95,13,984
1398,17,894,17,56,984
1401,687,146,95,56,984
1531,7,894,2,81,984
1569,7,894,2,81,984
1020,79,894,4,6,983
1360,23,894,10,56,983
1388,23,894,10,56,983
1522,4,894,4,81,983
984,74,894,6,8,982
1095,74,894,3,9,980
1268,62,894,5,19,980
1422,17,894,17,52,980
1432,17,894,17,52,980
1436,17,894,17,52,980
1457,17,894,17,52,980
1023,62,894,16,7,979
1353,39,894,4,42,979
1446,32,894,1,52,979
1491,33,894,3,49,979
1501,33,894,3,49,979
1482,33,894,2,49,978
1524,2,894,1,81,978
1015,62,894,16,5,977
1505,33,894,1,49,977
1620,687,189,1,100,977
1271,62,894,1,19,976
1486,32,894,1,49,976
1057,62,894,7,12,975
1320,37,894,1,42,974
1375,21,894,3,56,974
1408,21,894,3,56,974
1040,62,894,7,10,973
1082,62,894,4,13,973
1134,56,894,3,17,970
1317,33,894,1,42,970
1325,17,894,17,42,970
1338,17,894,17,42,970
1354,17,894,17,42,970
1441,21,894,3,52,970
1449,21,894,3,52,970
1518,687,189,13,81,970
1318,23,894,10,42,969
1326,23,894,10,42,969
935,62,894,5,7,968
1456,21,894,1,52,968
1675,687,146,34,100,967
1136,49,894,6,17,966
1172,32,894,18,22,966
1277,17,894,17,38,966
1314,28,894,1,42,965
1399,687,189,33,56,965
995,62,894,4,4,964
1163,39,894,7,22,962
943,49,894,8,9,960
944,49,894,8,9,960
949,49,894,8,9,960
1178,39,894,4,22,959
1581,687,189,2,81,959
940,49,894,8,7,958
934,49,894,8,6,957
1165,28,894,13,22,957
1236,39,894,4,20,957
1237,39,894,4,20,957
1243,39,894,4,20,957
1356,6,894,1,56,957
856,16,894,34,12,956
1177,28,894,10,22,954
1228,39,894,7,14,954
882,16,894,34,9,953
1183,23,894,10,26,953
1240,37,894,2,20,953
983,49,894,1,8,952
1008,49,894,4,5,952
1129,28,894,13,17,952
1156,28,894,13,17,952
1304,16,894,4,38,952
941,49,894,1,7,951
1113,39,894,1,17,951
1231,39,894,4,14,951
1493,4,894,4,49,951
991,49,894,4,3,950
1130,37,894,2,17,950
1440,3,894,1,52,950
1109,33,894,5,17,949
1147,28,894,10,17,949
1166,23,894,10,22,949
1199,23,894,6,26,949
1232,28,894,13,14,949
1072,28,894,13,13,948
1245,17,894,17,20,948
1250,17,894,17,20,948
1255,17,894,17,20,948
1469,4,894,1,49,948
1061,28,894,13,12,947
1142,33,894,3,17,947
1150,33,894,3,17,947
1260,17,894,17,19,947
1266,17,894,17,19,947
1290,8,894,6,38,946
1480,2,894,1,49,946
875,39,894,4,8,945
1091,33,894,5,13,945
1115,33,894,1,17,945
1118,33,894,1,17,945
1143,32,894,2,17,945
1149,33,894,1,17,945
1182,23,894,6,22,945
1192,23,894,2,26,945
1206,23,894,2,26,945
1288,12,894,1,38,945
1044,33,894,5,12,944
1066,33,894,5,12,944
955,39,894,7,2,942
1121,28,894,13,7,942
1226,33,894,1,14,942
1296,7,894,3,38,942
1300,5,894,5,38,942
929,28,894,13,6,941
931,28,894,13,6,941
1069,33,894,1,13,941
1063,33,894,1,12,940
938,28,894,10,7,939
1046,23,894,10,12,939
919,28,894,10,6,938
975,28,894,13,3,938
996,39,894,1,4,938
1270,23,894,2,19,938
997,37,894,2,4,937
1000,37,894,2,4,937
1097,33,894,1,9,937
1125,33,894,3,7,937
1222,23,894,6,14,937
1223,23,894,6,14,937
1233,23,894,6,14,937
1215,23,894,6,13,936
860,23,894,6,12,935
1464,687,189,9,49,934
957,32,894,2,5,933
863,23,894,6,9,932
868,23,894,6,9,932
888,23,894,6,9,932
902,23,894,6,9,932
876,23,894,6,8,931
962,32,894,2,2,930
993,32,894,1,2,929
1157,16,894,1,17,928
1509,687,189,2,49,927
666,62,10,4,850,926
1019,23,894,1,6,924
1202,1,894,1,26,922
1070,12,894,1,13,920
1099,16,894,1,9,920
1116,4,894,4,17,919
1161,230,642,25,22,919
1332,687,189,1,42,919
1347,687,189,1,42,919
939,16,894,1,7,918
1138,3,894,4,17,918
1084,5,894,5,13,917
1247,2,894,1,20,917
1024,11,894,4,7,916
1049,5,894,5,12,916
1144,3,894,2,17,916
1152,3,894,2,17,916
1200,230,642,18,26,916
1071,6,894,2,13,915
1210,6,894,2,13,915
945,8,894,3,9,914
1041,5,894,5,10,914
1076,6,894,1,13,914
1822,79,642,1,192,914
1148,1,894,1,17,913
1229,230,642,26,14,912
1241,230,642,20,20,912
1782,62,642,16,192,912
988,8,894,1,8,911
1230,2,894,1,14,911
1119,230,642,21,17,910
1702,74,642,2,192,910
1826,74,642,1,192,909
885,3,894,1,9,907
1030,5,894,2,5,906
998,5,894,2,4,905
1025,3,894,1,7,905
1306,79,642,145,38,904
930,2,894,1,6,903
1189,687,189,1,26,903
1857,62,642,7,192,903
970,2,894,1,3,900
1214,687,189,2,13,891
1404,70,642,123,56,891
1710,56,642,1,192,891
1504,687,146,1,49,883
1876,39,642,4,192,877
1850,37,642,4,192,875
1181,687,146,13,22,868
1714,28,642,2,192,864
1724,21,642,8,192,863
1657,111,642,5,100,858
1174,687,146,1,22,856
1658,111,642,2,100,855
1673,111,642,1,100,854
1838,16,642,4,192,854
986,687,146,9,8,850
1688,230,146,373,100,849
893,687,146,1,11,845
1123,70,642,123,7,842
932,70,642,123,6,841
1842,5,642,1,192,840
1697,2,642,1,192,837
1578,111,642,2,81,836
1735,1,642,1,192,836
1678,79,642,5,100,826
1351,111,642,28,42,823
1680,74,642,2,100,818
1085,230,189,373,13,805
1627,56,642,4,100,802
1633,49,642,1,100,792
1596,37,642,5,100,784
1656,39,642,3,100,784
1671,39,642,3,100,784
1203,111,642,4,26,783
1692,37,642,4,100,783
1603,39,642,1,100,782
1227,111,642,9,14,776
1117,111,642,1,17,771
1221,111,642,1,13,767
1625,21,642,3,100,766
1468,49,642,25,49,765
1424,62,642,5,52,761
1527,12,642,25,81,760
1340,74,642,1,42,759
1631,11,642,4,100,757
1616,4,642,4,100,750
1684,4,642,1,100,747
1272,62,642,16,19,739
1065,79,642,3,12,736
1104,74,642,3,17,736
1526,10,642,1,81,734
1589,8,642,2,81,733
1055,62,642,16,12,732
1366,33,642,1,56,732
1585,6,642,1,81,730
1448,32,642,1,52,727
1525,3,642,1,81,727
1465,17,642,17,49,725
1492,32,642,1,49,724
969,62,642,16,3,723
1738,11,146,373,192,722
1431,23,642,1,52,718
1173,39,642,4,22,707
1093,49,642,1,13,705
954,56,642,3,1,702
1191,33,642,1,26,702
1050,39,642,7,12,700
1218,39,642,4,13,698
1158,33,642,1,17,693
1141,23,642,10,17,692
1212,32,642,1,13,688
1342,3,642,1,42,688
1308,6,642,1,38,687
1018,32,642,3,6,683
1108,23,642,1,17,683
1126,17,642,17,7,683
1204,5,642,5,26,678
1033,21,642,8,5,676
1195,4,642,1,26,673
1259,8,642,2,19,671
1249,7,642,1,20,670
1110,1,642,1,17,661
1618,37,146,373,100,656
880,1,642,1,9,653
1711,230,189,20,192,631
1862,230,189,20,192,631
1552,230,146,145,81,602
985,29,189,373,8,599
1734,230,146,21,192,589
1726,230,146,7,192,575
1848,62,146,145,192,545
1640,230,189,25,100,544
1612,230,189,20,100,539
1630,230,189,20,100,539
1621,230,189,2,100,521
1670,230,189,2,100,521
1584,230,189,18,81,518
1392,230,189,21,56,496
1442,230,189,18,52,489
1495,230,189,18,49,486
1312,230,189,20,38,477
1478,230,189,1,49,469
1729,74,189,6,192,461
1819,74,189,6,192,461
1140,230,189,18,17,454
1088,230,189,21,13,453
1706,62,189,5,192,448
1476,230,146,21,49,446
1854,62,189,1,192,444
1059,79,189,145,12,425
1060,79,189,145,12,425
1793,49,146,28,192,415
1087,230,146,21,13,410
1624,111,189,5,100,405
979,62,189,145,3,399
1554,111,189,9,81,390
1561,111,189,9,81,390
1139,70,146,123,17,356
853,70,146,123,12,351
1579,79,146,5,81,311
1583,79,146,5,81,311
1322,74,189,3,42,308
1606,8,189,6,100,303
1602,8,189,1,100,298
1659,3,189,1,100,293
1275,230,1,20,38,289
1560,8,189,6,81,284
1550,49,146,1,81,277
1462,21,189,8,52,270
1122,62,189,1,7,259
1655,3,146,1,100,250
1474,4,189,1,49,243
1565,8,146,1,81,236
1007,39,189,2,5,235
1349,3,189,1,42,235
1276,49,146,1,38,234
990,33,189,1,3,226
981,23,189,4,8,224
1258,11,189,4,19,223
971,23,189,4,3,219
973,23,189,4,2,218
972,23,189,4,1,217
884,49,146,6,9,210
1246,37,146,1,20,204

==> data/average_client_percentage_by_percentile.csv <==
Network Penetration,Nimbus,Prysm,Lighthouse,Teku,Lodestar,Unknown
0,13.81,10.13,31.52,14.54,0.17,29.8
1,4.15,29.73,38.18,22.37,5.555,0.0
2,0.38,55.7,4.55,39.35,0.0,0.0
3,0.06,40.79,22.86,23.77,0.0,12.5

==> data/average_relayer_percentage_by_percentile.csv <==
Network Penetration,manifold,no_mev_boost,agnostic,aestus,bloxroute_regulated,edennetwork,ultra_sound_money,bloxroute_maxprofit,flashbots
0,0,4.65,0.55,1.68,10.26,0.07,10.93,9.78,7.24
1,0.09,14.98,10.09,2.45,15.66,0.08,21.82,18.84,9.48
2,0.1,5.87,11.82,2.92,16.79,0.63,13.12,15.93,32.78
3,0.03,2.87,0.0,5.47,23.49,0.01,20.24,26.16,9.2

==> data/hamming_weights.csv <==
Index,Country,Client,ISP,Subnets,Aggregate,SUM
7,687,894,373,850,"2,804",1.49
75,687,894,373,850,"2,804",1.49
108,687,894,373,850,"2,804",1.49
269,687,894,373,850,"2,804",1.49
285,687,894,373,850,"2,804",1.49
351,687,894,373,850,"2,804",1.49
512,687,894,373,850,"2,804",1.49
539,687,894,373,850,"2,804",1.49
583,687,894,373,850,"2,804",1.49
676,687,894,373,850,"2,804",1.49
793,687,894,373,850,"2,804",1.49
839,687,894,373,850,"2,804",1.49
842,687,894,373,850,"2,804",1.49
1,687,642,373,850,"2,552",1.35
14,687,642,373,850,"2,552",1.35
16,687,642,373,850,"2,552",1.35
19,687,642,373,850,"2,552",1.35
22,687,642,373,850,"2,552",1.35
27,687,642,373,850,"2,552",1.35
34,687,642,373,850,"2,552",1.35
36,687,642,373,850,"2,552",1.35
38,687,642,373,850,"2,552",1.35
46,687,642,373,850,"2,552",1.35
51,687,642,373,850,"2,552",1.35
58,687,642,373,850,"2,552",1.35
59,687,642,373,850,"2,552",1.35
63,687,642,373,850,"2,552",1.35
70,687,642,373,850,"2,552",1.35
79,687,642,373,850,"2,552",1.35
82,687,642,373,850,"2,552",1.35
83,687,642,373,850,"2,552",1.35
85,687,642,373,850,"2,552",1.35
87,687,642,373,850,"2,552",1.35
88,687,642,373,850,"2,552",1.35
92,687,642,373,850,"2,552",1.35
98,687,642,373,850,"2,552",1.35
100,687,642,373,850,"2,552",1.35
105,687,642,373,850,"2,552",1.35
107,687,642,373,850,"2,552",1.35
111,687,642,373,850,"2,552",1.35
115,687,642,373,850,"2,552",1.35
124,687,642,373,850,"2,552",1.35
126,687,642,373,850,"2,552",1.35
127,687,642,373,850,"2,552",1.35
133,687,642,373,850,"2,552",1.35
134,687,642,373,850,"2,552",1.35
140,687,642,373,850,"2,552",1.35
156,687,642,373,850,"2,552",1.35
161,687,642,373,850,"2,552",1.35
162,687,642,373,850,"2,552",1.35
168,687,642,373,850,"2,552",1.35
169,687,642,373,850,"2,552",1.35
172,687,642,373,850,"2,552",1.35
177,687,642,373,850,"2,552",1.35
179,687,642,373,850,"2,552",1.35
182,687,642,373,850,"2,552",1.35
193,687,642,373,850,"2,552",1.35
202,687,642,373,850,"2,552",1.35
208,687,642,373,850,"2,552",1.35
209,687,642,373,850,"2,552",1.35
212,687,642,373,850,"2,552",1.35
213,687,642,373,850,"2,552",1.35
224,687,642,373,850,"2,552",1.35
230,687,642,373,850,"2,552",1.35
235,687,642,373,850,"2,552",1.35
238,687,642,373,850,"2,552",1.35
242,687,642,373,850,"2,552",1.35
248,687,642,373,850,"2,552",1.35
260,687,642,373,850,"2,552",1.35
262,687,642,373,850,"2,552",1.35
268,687,642,373,850,"2,552",1.35
270,687,642,373,850,"2,552",1.35
274,687,642,373,850,"2,552",1.35
279,687,642,373,850,"2,552",1.35
286,687,642,373,850,"2,552",1.35
288,687,642,373,850,"2,552",1.35
290,687,642,373,850,"2,552",1.35
298,687,642,373,850,"2,552",1.35
301,687,642,373,850,"2,552",1.35
302,687,642,373,850,"2,552",1.35
303,687,642,373,850,"2,552",1.35
308,687,642,373,850,"2,552",1.35
311,687,642,373,850,"2,552",1.35
313,687,642,373,850,"2,552",1.35
322,687,642,373,850,"2,552",1.35
323,687,642,373,850,"2,552",1.35
331,687,642,373,850,"2,552",1.35
332,687,642,373,850,"2,552",1.35
340,687,642,373,850,"2,552",1.35
342,687,642,373,850,"2,552",1.35
343,687,642,373,850,"2,552",1.35
345,687,642,373,850,"2,552",1.35
347,687,642,373,850,"2,552",1.35
352,687,642,373,850,"2,552",1.35
358,687,642,373,850,"2,552",1.35
360,687,642,373,850,"2,552",1.35
363,687,642,373,850,"2,552",1.35
371,687,642,373,850,"2,552",1.35
374,687,642,373,850,"2,552",1.35
377,687,642,373,850,"2,552",1.35
386,687,642,373,850,"2,552",1.35
387,687,642,373,850,"2,552",1.35
406,687,642,373,850,"2,552",1.35
408,687,642,373,850,"2,552",1.35
422,687,642,373,850,"2,552",1.35
434,687,642,373,850,"2,552",1.35
436,687,642,373,850,"2,552",1.35
438,687,642,373,850,"2,552",1.35
440,687,642,373,850,"2,552",1.35
446,687,642,373,850,"2,552",1.35
450,687,642,373,850,"2,552",1.35
456,687,642,373,850,"2,552",1.35
462,687,642,373,850,"2,552",1.35
463,687,642,373,850,"2,552",1.35
469,687,642,373,850,"2,552",1.35
470,687,642,373,850,"2,552",1.35
472,687,642,373,850,"2,552",1.35
475,687,642,373,850,"2,552",1.35
481,687,642,373,850,"2,552",1.35
487,687,642,373,850,"2,552",1.35
489,687,642,373,850,"2,552",1.35
490,687,642,373,850,"2,552",1.35
493,687,642,373,850,"2,552",1.35
498,687,642,373,850,"2,552",1.35
499,687,642,373,850,"2,552",1.35
500,687,642,373,850,"2,552",1.35
508,687,642,373,850,"2,552",1.35
510,687,642,373,850,"2,552",1.35
511,687,642,373,850,"2,552",1.35
516,687,642,373,850,"2,552",1.35
517,687,642,373,850,"2,552",1.35
527,687,642,373,850,"2,552",1.35
528,687,642,373,850,"2,552",1.35
532,687,642,373,850,"2,552",1.35
533,687,642,373,850,"2,552",1.35
534,687,642,373,850,"2,552",1.35
536,687,642,373,850,"2,552",1.35
542,687,642,373,850,"2,552",1.35
545,687,642,373,850,"2,552",1.35
548,687,642,373,850,"2,552",1.35
550,687,642,373,850,"2,552",1.35
553,687,642,373,850,"2,552",1.35
554,687,642,373,850,"2,552",1.35
557,687,642,373,850,"2,552",1.35
558,687,642,373,850,"2,552",1.35
559,687,642,373,850,"2,552",1.35
564,687,642,373,850,"2,552",1.35
565,687,642,373,850,"2,552",1.35
570,687,642,373,850,"2,552",1.35
572,687,642,373,850,"2,552",1.35
573,687,642,373,850,"2,552",1.35
577,687,642,373,850,"2,552",1.35
586,687,642,373,850,"2,552",1.35
590,687,642,373,850,"2,552",1.35
591,687,642,373,850,"2,552",1.35
593,687,642,373,850,"2,552",1.35
594,687,642,373,850,"2,552",1.35
596,687,642,373,850,"2,552",1.35
601,687,642,373,850,"2,552",1.35
602,687,642,373,850,"2,552",1.35
609,687,642,373,850,"2,552",1.35
621,687,642,373,850,"2,552",1.35
627,687,642,373,850,"2,552",1.35
630,687,642,373,850,"2,552",1.35
634,687,642,373,850,"2,552",1.35
646,687,642,373,850,"2,552",1.35
649,687,642,373,850,"2,552",1.35
653,687,642,373,850,"2,552",1.35
655,687,642,373,850,"2,552",1.35
656,687,642,373,850,"2,552",1.35
659,687,642,373,850,"2,552",1.35
660,687,642,373,850,"2,552",1.35
662,687,642,373,850,"2,552",1.35
663,687,642,373,850,"2,552",1.35
664,687,642,373,850,"2,552",1.35
667,687,642,373,850,"2,552",1.35
669,687,642,373,850,"2,552",1.35
671,687,642,373,850,"2,552",1.35
681,687,642,373,850,"2,552",1.35
686,687,642,373,850,"2,552",1.35
696,687,642,373,850,"2,552",1.35
697,687,642,373,850,"2,552",1.35
702,687,642,373,850,"2,552",1.35
703,687,642,373,850,"2,552",1.35
710,687,642,373,850,"2,552",1.35
716,687,642,373,850,"2,552",1.35
723,687,642,373,850,"2,552",1.35
725,687,642,373,850,"2,552",1.35
728,687,642,373,850,"2,552",1.35
729,687,642,373,850,"2,552",1.35
734,687,642,373,850,"2,552",1.35
735,687,642,373,850,"2,552",1.35
738,687,642,373,850,"2,552",1.35
739,687,642,373,850,"2,552",1.35
741,687,642,373,850,"2,552",1.35
743,687,642,373,850,"2,552",1.35
744,687,642,373,850,"2,552",1.35
759,687,642,373,850,"2,552",1.35
770,687,642,373,850,"2,552",1.35
778,687,642,373,850,"2,552",1.35
781,687,642,373,850,"2,552",1.35
792,687,642,373,850,"2,552",1.35
796,687,642,373,850,"2,552",1.35
797,687,642,373,850,"2,552",1.35
801,687,642,373,850,"2,552",1.35
805,687,642,373,850,"2,552",1.35
808,687,642,373,850,"2,552",1.35
823,687,642,373,850,"2,552",1.35
834,687,642,373,850,"2,552",1.35
836,687,642,373,850,"2,552",1.35
837,687,642,373,850,"2,552",1.35
841,687,642,373,850,"2,552",1.35
843,687,642,373,850,"2,552",1.35
844,687,642,373,850,"2,552",1.35
845,687,642,373,850,"2,552",1.35
598,687,894,95,850,"2,526",1.34
287,687,894,48,850,"2,479",1.32
123,687,894,34,850,"2,465",1.31
329,687,894,34,850,"2,465",1.31
418,687,894,34,850,"2,465",1.31
790,687,894,34,850,"2,465",1.31
799,687,894,29,850,"2,460",1.31
15,687,894,7,850,"2,438",1.29
506,687,894,7,850,"2,438",1.29
574,687,894,7,850,"2,438",1.29
39,687,894,3,850,"2,434",1.29
339,687,894,3,850,"2,434",1.29
537,687,894,3,850,"2,434",1.29
257,230,894,373,850,"2,347",1.25
71,687,642,145,850,"2,324",1.23
314,687,642,145,850,"2,324",1.23
321,687,642,145,850,"2,324",1.23
353,687,642,145,850,"2,324",1.23
454,687,642,145,850,"2,324",1.23
502,687,642,145,850,"2,324",1.23
163,687,642,95,850,"2,274",1.21
249,687,642,95,850,"2,274",1.21
518,687,642,95,850,"2,274",1.21
132,687,642,52,850,"2,231",1.18
167,687,642,52,850,"2,231",1.18
401,687,642,52,850,"2,231",1.18
458,687,642,52,850,"2,231",1.18
566,687,642,52,850,"2,231",1.18
54,687,642,48,850,"2,227",1.18
159,687,642,48,850,"2,227",1.18
317,687,642,48,850,"2,227",1.18
563,687,642,48,850,"2,227",1.18
685,687,642,34,850,"2,213",1.17
148,687,642,33,850,"2,212",1.17
265,687,642,33,850,"2,212",1.17
384,687,642,33,850,"2,212",1.17
390,687,642,33,850,"2,212",1.17
531,687,642,33,850,"2,212",1.17
632,687,642,33,850,"2,212",1.17
50,687,642,29,850,"2,208",1.17
102,687,642,29,850,"2,208",1.17
110,687,642,29,850,"2,208",1.17
164,687,642,29,850,"2,208",1.17
181,687,642,29,850,"2,208",1.17
365,687,642,29,850,"2,208",1.17
430,687,642,29,850,"2,208",1.17
451,687,642,29,850,"2,208",1.17
476,687,642,29,850,"2,208",1.17
494,687,642,29,850,"2,208",1.17
629,687,642,29,850,"2,208",1.17
673,687,642,29,850,"2,208",1.17
695,687,642,29,850,"2,208",1.17
775,687,642,29,850,"2,208",1.17
838,687,642,28,850,"2,207",1.17
114,687,642,18,850,"2,197",1.17
149,687,642,9,850,"2,188",1.16
375,687,642,8,850,"2,187",1.16
479,687,642,8,850,"2,187",1.16
761,687,642,8,850,"2,187",1.16
57,687,642,7,850,"2,186",1.16
433,687,642,7,850,"2,186",1.16
543,687,642,7,850,"2,186",1.16
477,687,642,3,850,"2,182",1.16
755,687,642,3,850,"2,182",1.16
524,687,642,2,850,"2,181",1.16
599,687,642,2,850,"2,181",1.16
613,687,642,2,850,"2,181",1.16
513,687,642,1,850,"2,180",1.16
538,687,642,1,850,"2,180",1.16
699,687,642,1,850,"2,180",1.16
3,56,894,373,850,"2,173",1.15
612,56,894,373,850,"2,173",1.15
320,37,894,373,850,"2,154",1.14
657,37,894,373,850,"2,154",1.14
17,29,894,373,850,"2,146",1.14
35,29,894,373,850,"2,146",1.14
261,29,894,373,850,"2,146",1.14
576,29,894,373,850,"2,146",1.14
780,29,894,373,850,"2,146",1.14
833,29,894,373,850,"2,146",1.14
146,11,894,373,850,"2,128",1.13
370,11,894,373,850,"2,128",1.13
45,230,894,145,850,"2,119",1.12
585,230,894,145,850,"2,119",1.12
810,230,894,145,850,"2,119",1.12
817,230,894,145,850,"2,119",1.12
122,230,894,123,850,"2,097",1.11
297,230,642,373,850,"2,095",1.11
732,230,642,373,850,"2,095",1.11
751,230,642,373,850,"2,095",1.11
831,230,642,373,850,"2,095",1.11
416,687,146,373,850,"2,056",1.09
426,687,146,373,850,"2,056",1.09
514,687,146,373,850,"2,056",1.09
1610,687,894,373,100,"2,054",1.09
12,230,894,34,850,"2,008",1.07
42,230,894,34,850,"2,008",1.07
597,230,894,34,850,"2,008",1.07
798,230,894,34,850,"2,008",1.07
1439,687,894,373,52,"2,006",1.06
11,230,894,18,850,"1,992",1.06
1292,687,894,373,38,"1,992",1.06
84,230,894,16,850,"1,990",1.06
150,230,894,16,850,"1,990",1.06
174,230,894,16,850,"1,990",1.06
350,230,894,16,850,"1,990",1.06
486,230,894,16,850,"1,990",1.06
637,230,894,16,850,"1,990",1.06
1190,687,894,373,26,"1,980",1.05
1193,687,894,373,26,"1,980",1.05
232,111,642,373,850,"1,976",1.05
315,111,642,373,850,"1,976",1.05
376,111,642,373,850,"1,976",1.05
529,230,894,1,850,"1,975",1.05
535,230,894,1,850,"1,975",1.05
1238,687,894,373,20,"1,974",1.05
1137,687,894,373,17,"1,971",1.05
147,79,894,145,850,"1,968",1.04
631,79,894,145,850,"1,968",1.04
795,79,894,145,850,"1,968",1.04
1078,687,894,373,13,"1,967",1.04
1086,687,894,373,13,"1,967",1.04
852,687,894,373,12,"1,966",1.04
858,687,894,373,12,"1,966",1.04
1043,687,894,373,10,"1,964",1.04
864,687,894,373,9,"1,963",1.04
867,687,894,373,9,"1,963",1.04
869,687,894,373,9,"1,963",1.04
881,687,894,373,9,"1,963",1.04
906,687,894,373,9,"1,963",1.04
1096,687,894,373,9,"1,963",1.04
924,687,894,373,3,"1,957",1.04
226,79,642,373,850,"1,944",1.03
503,79,642,373,850,"1,944",1.03
610,79,642,373,850,"1,944",1.03
835,79,642,373,850,"1,944",1.03
275,74,642,373,850,"1,939",1.03
392,74,642,373,850,"1,939",1.03
507,74,642,373,850,"1,939",1.03
49,70,894,123,850,"1,937",1.03
520,70,894,123,850,"1,937",1.03
584,70,894,123,850,"1,937",1.03
624,70,894,123,850,"1,937",1.03
6,56,642,373,850,"1,921",1.02
10,56,642,373,850,"1,921",1.02
23,56,642,373,850,"1,921",1.02
44,56,642,373,850,"1,921",1.02
47,56,642,373,850,"1,921",1.02
61,56,642,373,850,"1,921",1.02
69,56,642,373,850,"1,921",1.02
73,56,642,373,850,"1,921",1.02
77,56,642,373,850,"1,921",1.02
99,56,642,373,850,"1,921",1.02
104,56,642,373,850,"1,921",1.02
143,56,642,373,850,"1,921",1.02
154,56,642,373,850,"1,921",1.02
165,56,642,373,850,"1,921",1.02
184,56,642,373,850,"1,921",1.02
185,56,642,373,850,"1,921",1.02
194,56,642,373,850,"1,921",1.02
277,56,642,373,850,"1,921",1.02
289,56,642,373,850,"1,921",1.02
326,56,642,373,850,"1,921",1.02
336,56,642,373,850,"1,921",1.02
372,56,642,373,850,"1,921",1.02
480,56,642,373,850,"1,921",1.02
482,56,642,373,850,"1,921",1.02
485,56,642,373,850,"1,921",1.02
519,56,642,373,850,"1,921",1.02
540,56,642,373,850,"1,921",1.02
541,56,642,373,850,"1,921",1.02
551,56,642,373,850,"1,921",1.02
552,56,642,373,850,"1,921",1.02
562,56,642,373,850,"1,921",1.02
578,56,642,373,850,"1,921",1.02
605,56,642,373,850,"1,921",1.02
611,56,642,373,850,"1,921",1.02
661,56,642,373,850,"1,921",1.02
674,56,642,373,850,"1,921",1.02
680,56,642,373,850,"1,921",1.02
719,56,642,373,850,"1,921",1.02
745,56,642,373,850,"1,921",1.02
752,56,642,373,850,"1,921",1.02
757,56,642,373,850,"1,921",1.02
760,56,642,373,850,"1,921",1.02
786,56,642,373,850,"1,921",1.02
802,56,642,373,850,"1,921",1.02
818,56,642,373,850,"1,921",1.02
819,56,642,373,850,"1,921",1.02
820,56,642,373,850,"1,921",1.02
357,687,10,373,850,"1,920",1.02
1858,687,894,145,192,"1,918",1.02
496,39,642,373,850,"1,904",1.01
754,39,642,373,850,"1,904",1.01
13,37,642,373,850,"1,902",1.01
292,37,642,373,850,"1,902",1.01
325,37,642,373,850,"1,902",1.01
505,37,642,373,850,"1,902",1.01
95,29,642,373,850,"1,894",1.00
117,29,642,373,850,"1,894",1.00
236,29,642,373,850,"1,894",1.00
263,29,642,373,850,"1,894",1.00
284,29,642,373,850,"1,894",1.00
362,29,642,373,850,"1,894",1.00
466,29,642,373,850,"1,894",1.00
544,29,642,373,850,"1,894",1.00
549,29,642,373,850,"1,894",1.00
640,29,642,373,850,"1,894",1.00
644,29,642,373,850,"1,894",1.00
688,29,642,373,850,"1,894",1.00
758,29,642,373,850,"1,894",1.00
807,29,642,373,850,"1,894",1.00
91,111,894,16,850,"1,871",0.99
144,111,894,16,850,"1,871",0.99
152,111,894,16,850,"1,871",0.99
399,687,189,145,850,"1,871",0.99
453,111,894,16,850,"1,871",0.99
567,111,894,16,850,"1,871",0.99
604,111,894,16,850,"1,871",0.99
620,111,894,16,850,"1,871",0.99
638,111,894,16,850,"1,871",0.99
821,111,894,16,850,"1,871",0.99
826,111,894,16,850,"1,871",0.99
1698,687,894,95,192,"1,868",0.99
1721,687,894,95,192,"1,868",0.99
1723,687,894,95,192,"1,868",0.99
1756,687,894,95,192,"1,868",0.99
1767,687,894,95,192,"1,868",0.99
1788,687,894,95,192,"1,868",0.99
1800,687,894,95,192,"1,868",0.99
1808,687,894,95,192,"1,868",0.99
1830,687,894,95,192,"1,868",0.99
1837,687,894,95,192,"1,868",0.99
1859,687,894,95,192,"1,868",0.99
1879,687,894,95,192,"1,868",0.99
715,230,642,145,850,"1,867",0.99
405,111,894,3,850,"1,858",0.99
81,74,894,34,850,"1,852",0.98
5,230,642,123,850,"1,845",0.98
97,230,642,123,850,"1,845",0.98
118,230,642,123,850,"1,845",0.98
136,230,642,123,850,"1,845",0.98
252,230,642,123,850,"1,845",0.98
273,230,642,123,850,"1,845",0.98
380,230,642,123,850,"1,845",0.98
383,230,642,123,850,"1,845",0.98
435,230,642,123,850,"1,845",0.98
468,230,642,123,850,"1,845",0.98
555,230,642,123,850,"1,845",0.98
672,230,642,123,850,"1,845",0.98
693,230,642,123,850,"1,845",0.98
766,230,642,123,850,"1,845",0.98
811,230,642,123,850,"1,845",0.98
847,230,642,123,850,"1,845",0.98
106,687,146,145,850,"1,828",0.97
633,687,146,145,850,"1,828",0.97
768,687,146,145,850,"1,828",0.97
48,49,894,34,850,"1,827",0.97
650,49,894,34,850,"1,827",0.97
1719,687,894,52,192,"1,825",0.97
1828,687,894,52,192,"1,825",0.97
1829,687,894,52,192,"1,825",0.97
1865,687,894,52,192,"1,825",0.97
200,687,189,95,850,"1,821",0.97
214,687,189,95,850,"1,821",0.97
219,687,189,95,850,"1,821",0.97
368,687,189,95,850,"1,821",0.97
706,687,189,95,850,"1,821",0.97
717,687,189,95,850,"1,821",0.97
1722,687,894,48,192,"1,821",0.97
1783,687,894,48,192,"1,821",0.97
1802,687,894,48,192,"1,821",0.97
1817,687,894,48,192,"1,821",0.97
1836,687,894,48,192,"1,821",0.97
1709,687,894,33,192,"1,806",0.96
1731,687,894,33,192,"1,806",0.96
1743,687,894,33,192,"1,806",0.96
1774,687,894,33,192,"1,806",0.96
1803,687,894,33,192,"1,806",0.96
67,49,894,6,850,"1,799",0.95
455,49,894,6,850,"1,799",0.95
31,16,894,34,850,"1,794",0.95
246,16,894,34,850,"1,794",0.95
293,16,894,34,850,"1,794",0.95
324,16,894,34,850,"1,794",0.95
327,16,894,34,850,"1,794",0.95
588,16,894,34,850,"1,794",0.95
774,16,894,34,850,"1,794",0.95
504,32,894,17,850,"1,793",0.95
636,32,894,17,850,"1,793",0.95
1748,687,894,18,192,"1,791",0.95
283,37,894,5,850,"1,786",0.95
492,37,894,5,850,"1,786",0.95
575,37,894,5,850,"1,786",0.95
762,37,894,5,850,"1,786",0.95
1852,687,894,13,192,"1,786",0.95
116,40,894,1,850,"1,785",0.95
1570,687,642,373,81,"1,783",0.95
1694,687,894,10,192,"1,783",0.95
1779,687,894,10,192,"1,783",0.95
1833,687,894,10,192,"1,783",0.95
1816,687,894,9,192,"1,782",0.95
608,3,894,34,850,"1,781",0.94
1727,687,894,8,192,"1,781",0.94
1789,687,894,8,192,"1,781",0.94
240,687,146,95,850,"1,778",0.94
720,687,189,52,850,"1,778",0.94
794,687,189,52,850,"1,778",0.94
1696,687,894,5,192,"1,778",0.94
1716,687,894,5,192,"1,778",0.94
1771,687,894,5,192,"1,778",0.94
1810,687,894,5,192,"1,778",0.94
1595,687,894,95,100,"1,776",0.94
1599,687,894,95,100,"1,776",0.94
1629,687,894,95,100,"1,776",0.94
1635,687,894,95,100,"1,776",0.94
1638,687,894,95,100,"1,776",0.94
1652,687,894,95,100,"1,776",0.94
1685,687,894,95,100,"1,776",0.94
1737,687,894,2,192,"1,775",0.94
1769,687,894,2,192,"1,775",0.94
1790,687,894,2,192,"1,775",0.94
1867,687,894,2,192,"1,775",0.94
4,687,189,48,850,"1,774",0.94
33,687,189,48,850,"1,774",0.94
266,687,189,48,850,"1,774",0.94
278,687,189,48,850,"1,774",0.94
464,687,189,48,850,"1,774",0.94
824,687,189,48,850,"1,774",0.94
1693,687,894,1,192,"1,774",0.94
1707,687,894,1,192,"1,774",0.94
1744,687,894,1,192,"1,774",0.94
348,16,894,4,850,"1,764",0.94
1309,687,894,145,38,"1,764",0.94
417,12,894,2,850,"1,758",0.93
460,12,894,1,850,"1,757",0.93
1542,687,894,95,81,"1,757",0.93
1549,687,894,95,81,"1,757",0.93
1575,687,894,95,81,"1,757",0.93
1588,687,894,95,81,"1,757",0.93
726,687,189,28,850,"1,754",0.93
1185,687,894,145,26,"1,752",0.93
1494,687,642,373,49,"1,751",0.93
9,111,642,145,850,"1,748",0.93
53,111,642,145,850,"1,748",0.93
142,111,642,145,850,"1,748",0.93
158,111,642,145,850,"1,748",0.93
187,111,642,145,850,"1,748",0.93
221,111,642,145,850,"1,748",0.93
233,111,642,145,850,"1,748",0.93
276,111,642,145,850,"1,748",0.93
420,111,642,145,850,"1,748",0.93
568,111,642,145,850,"1,748",0.93
595,111,642,145,850,"1,748",0.93
606,111,642,145,850,"1,748",0.93
626,111,642,145,850,"1,748",0.93
806,111,642,145,850,"1,748",0.93
1171,687,894,145,22,"1,748",0.93
677,687,189,18,850,"1,744",0.93
700,687,189,18,850,"1,744",0.93
1145,687,894,145,17,"1,743",0.92
748,230,642,18,850,"1,740",0.92
1219,687,894,145,13,"1,739",0.92
1058,687,894,145,12,"1,738",0.92
1609,687,894,52,100,"1,733",0.92
1359,687,894,95,56,"1,732",0.92
1362,687,894,95,56,"1,732",0.92
1367,687,894,95,56,"1,732",0.92
1373,687,894,95,56,"1,732",0.92
1376,687,894,95,56,"1,732",0.92
1378,687,894,95,56,"1,732",0.92
1381,687,894,95,56,"1,732",0.92
1382,687,894,95,56,"1,732",0.92
1394,687,894,95,56,"1,732",0.92
1407,687,894,95,56,"1,732",0.92
237,687,146,48,850,"1,731",0.92
253,687,146,48,850,"1,731",0.92
310,687,146,48,850,"1,731",0.92
457,687,146,48,850,"1,731",0.92
546,687,146,48,850,"1,731",0.92
571,687,146,48,850,"1,731",0.92
827,687,146,48,850,"1,731",0.92
306,230,642,8,850,"1,730",0.92
421,230,642,8,850,"1,730",0.92
628,230,642,8,850,"1,730",0.92
641,230,642,8,850,"1,730",0.92
101,230,642,7,850,"1,729",0.92
251,230,642,7,850,"1,729",0.92
713,230,642,7,850,"1,729",0.92
1632,687,894,48,100,"1,729",0.92
1649,687,894,48,100,"1,729",0.92
1679,687,894,48,100,"1,729",0.92
1411,687,894,95,52,"1,728",0.92
1413,687,894,95,52,"1,728",0.92
1419,687,894,95,52,"1,728",0.92
1420,687,894,95,52,"1,728",0.92
1425,687,894,95,52,"1,728",0.92
1433,687,894,95,52,"1,728",0.92
1437,687,894,95,52,"1,728",0.92
1454,687,894,95,52,"1,728",0.92
1455,687,894,95,52,"1,728",0.92
229,687,189,1,850,"1,727",0.92
381,687,189,1,850,"1,727",0.92
309,230,642,4,850,"1,726",0.92
712,230,642,4,850,"1,726",0.92
785,230,642,4,850,"1,726",0.92
849,230,642,4,850,"1,726",0.92
66,230,642,2,850,"1,724",0.91
78,230,642,2,850,"1,724",0.91
441,230,642,2,850,"1,724",0.91
813,230,642,2,850,"1,724",0.91
687,230,642,1,850,"1,723",0.91
765,230,642,1,850,"1,723",0.91
1315,687,894,95,42,"1,718",0.91
1323,687,894,95,42,"1,718",0.91
1327,687,894,95,42,"1,718",0.91
1337,687,894,95,42,"1,718",0.91
1345,687,894,95,42,"1,718",0.91
701,687,146,34,850,"1,717",0.91
218,79,642,145,850,"1,716",0.91
341,79,642,145,850,"1,716",0.91
344,79,642,145,850,"1,716",0.91
373,79,642,145,850,"1,716",0.91
415,79,642,145,850,"1,716",0.91
423,79,642,145,850,"1,716",0.91
465,79,642,145,850,"1,716",0.91
547,79,642,145,850,"1,716",0.91
581,79,642,145,850,"1,716",0.91
589,79,642,145,850,"1,716",0.91
692,79,642,145,850,"1,716",0.91
829,79,642,145,850,"1,716",0.91
1278,687,894,95,38,"1,714",0.91
1289,687,894,95,38,"1,714",0.91
1293,687,894,95,38,"1,714",0.91
1515,687,894,52,81,"1,714",0.91
1517,687,894,52,81,"1,714",0.91
1538,687,894,52,81,"1,714",0.91
1553,687,894,52,81,"1,714",0.91
1556,687,894,52,81,"1,714",0.91
1650,687,894,33,100,"1,714",0.91
1661,687,894,33,100,"1,714",0.91
830,687,146,28,850,"1,711",0.91
1592,687,894,48,81,"1,710",0.91
1611,687,894,28,100,"1,709",0.91
1197,687,894,95,26,"1,702",0.90
1198,687,894,95,26,"1,702",0.90
24,62,642,145,850,"1,699",0.90
80,62,642,145,850,"1,699",0.90
125,62,642,145,850,"1,699",0.90
155,62,642,145,850,"1,699",0.90
190,62,642,145,850,"1,699",0.90
307,62,642,145,850,"1,699",0.90
312,62,642,145,850,"1,699",0.90
378,62,642,145,850,"1,699",0.90
447,62,642,145,850,"1,699",0.90
746,62,642,145,850,"1,699",0.90
832,62,642,145,850,"1,699",0.90
1601,687,894,18,100,"1,699",0.90
1636,687,894,18,100,"1,699",0.90
1167,687,894,95,22,"1,698",0.90
1169,687,894,95,22,"1,698",0.90
491,687,146,13,850,"1,696",0.90
1545,687,894,33,81,"1,695",0.90
1557,687,894,33,81,"1,695",0.90
1563,687,894,33,81,"1,695",0.90
1676,687,894,13,100,"1,694",0.90
1133,687,894,95,17,"1,693",0.90
1151,687,894,95,17,"1,693",0.90
68,687,146,8,850,"1,691",0.90
473,687,146,8,850,"1,691",0.90
1634,687,894,10,100,"1,691",0.90
1642,687,894,10,100,"1,691",0.90
1682,687,894,10,100,"1,691",0.90
1687,687,894,10,100,"1,691",0.90
1646,687,894,9,100,"1,690",0.90
1357,687,894,52,56,"1,689",0.90
1361,687,894,52,56,"1,689",0.90
1369,687,894,52,56,"1,689",0.90
1374,687,894,52,56,"1,689",0.90
1377,687,894,52,56,"1,689",0.90
1384,687,894,52,56,"1,689",0.90
1390,687,894,52,56,"1,689",0.90
1397,687,894,52,56,"1,689",0.90
1400,687,894,52,56,"1,689",0.90
1051,687,894,95,12,"1,688",0.90
1052,687,894,95,12,"1,688",0.90
128,70,642,123,850,"1,685",0.89
175,70,642,123,850,"1,685",0.89
180,70,642,123,850,"1,685",0.89
198,70,642,123,850,"1,685",0.89
205,70,642,123,850,"1,685",0.89
334,70,642,123,850,"1,685",0.89
413,70,642,123,850,"1,685",0.89
442,70,642,123,850,"1,685",0.89
461,70,642,123,850,"1,685",0.89
478,70,642,123,850,"1,685",0.89
675,70,642,123,850,"1,685",0.89
789,70,642,123,850,"1,685",0.89
1101,687,894,95,9,"1,685",0.89
1370,687,894,48,56,"1,685",0.89
1430,687,894,52,52,"1,685",0.89
1438,687,894,52,52,"1,685",0.89
1443,687,894,52,52,"1,685",0.89
1458,687,894,52,52,"1,685",0.89
1460,687,894,52,52,"1,685",0.89
1461,687,894,52,52,"1,685",0.89
1668,687,894,4,100,"1,685",0.89
1674,687,894,4,100,"1,685",0.89
1672,687,894,3,100,"1,684",0.89
1028,687,894,95,7,"1,683",0.89
915,687,894,95,6,"1,682",0.89
1479,687,894,52,49,"1,682",0.89
1498,687,894,52,49,"1,682",0.89
1502,687,894,52,49,"1,682",0.89
1506,687,894,52,49,"1,682",0.89
1510,687,894,52,49,"1,682",0.89
910,687,894,95,5,"1,681",0.89
912,687,894,95,5,"1,681",0.89
959,687,894,95,5,"1,681",0.89
961,687,894,95,5,"1,681",0.89
1011,687,894,95,5,"1,681",0.89
1452,687,894,48,52,"1,681",0.89
1005,687,894,95,3,"1,679",0.89
28,39,642,145,850,"1,676",0.89
74,39,642,145,850,"1,676",0.89
1334,687,894,52,42,"1,675",0.89
1341,687,894,52,42,"1,675",0.89
1573,687,894,13,81,"1,675",0.89
1582,687,894,13,81,"1,675",0.89
1587,687,894,13,81,"1,675",0.89
25,37,642,145,850,"1,674",0.89
120,37,642,145,850,"1,674",0.89
393,37,642,145,850,"1,674",0.89
618,37,642,145,850,"1,674",0.89
1286,687,894,52,38,"1,671",0.89
1339,687,894,48,42,"1,671",0.89
1385,687,894,33,56,"1,670",0.89
1534,687,894,8,81,"1,670",0.89
1559,687,894,8,81,"1,670",0.89
1280,687,894,48,38,"1,667",0.88
1428,687,894,33,52,"1,666",0.88
1459,687,894,33,52,"1,666",0.88
1513,687,894,3,81,"1,665",0.88
1514,687,894,2,81,"1,664",0.88
1529,687,894,2,81,"1,664",0.88
1551,687,894,2,81,"1,664",0.88
1497,687,894,33,49,"1,663",0.88
1523,687,894,1,81,"1,663",0.88
1562,687,894,1,81,"1,663",0.88
1568,687,894,1,81,"1,663",0.88
1586,687,894,1,81,"1,663",0.88
816,23,642,145,850,"1,660",0.88
1164,687,894,52,22,"1,655",0.88
1264,687,894,52,19,"1,652",0.88
1265,687,894,52,19,"1,652",0.88
1287,687,894,33,38,"1,652",0.88
1298,687,894,33,38,"1,652",0.88
1445,687,894,18,52,"1,651",0.88
1269,687,894,48,19,"1,648",0.87
1274,687,894,48,19,"1,648",0.87
1466,687,894,18,49,"1,648",0.87
1473,687,894,18,49,"1,648",0.87
1105,687,894,48,17,"1,646",0.87
1045,687,894,52,12,"1,645",0.87
1048,687,894,52,12,"1,645",0.87
1389,687,894,8,56,"1,645",0.87
1391,687,894,7,56,"1,644",0.87
1393,687,894,7,56,"1,644",0.87
1395,687,894,7,56,"1,644",0.87
683,230,189,373,850,"1,642",0.87
1081,687,894,48,13,"1,642",0.87
1089,687,894,48,13,"1,642",0.87
1331,687,894,18,42,"1,641",0.87
1405,687,894,4,56,"1,641",0.87
1450,687,894,8,52,"1,641",0.87
1418,687,894,7,52,"1,640",0.87
1426,687,894,7,52,"1,640",0.87
1427,687,894,7,52,"1,640",0.87
1034,687,894,48,10,"1,639",0.87
1037,687,894,48,10,"1,639",0.87
1098,687,894,48,9,"1,638",0.87
1364,687,894,1,56,"1,638",0.87
874,687,894,48,8,"1,637",0.87
879,687,894,48,8,"1,637",0.87
980,687,894,52,3,"1,636",0.87
1021,687,894,48,6,"1,635",0.87
1489,687,894,3,49,"1,633",0.87
921,687,894,48,3,"1,632",0.87
1106,687,894,34,17,"1,632",0.87
1111,687,894,34,17,"1,632",0.87
1132,687,894,34,17,"1,632",0.87
1499,687,894,2,49,"1,632",0.87
1470,687,894,1,49,"1,631",0.87
1074,687,894,33,13,"1,627",0.86
1047,687,894,33,12,"1,626",0.86
1336,687,894,3,42,"1,626",0.86
1038,687,894,34,10,"1,625",0.86
1330,687,894,2,42,"1,625",0.86
1344,687,894,2,42,"1,625",0.86
1299,687,894,5,38,"1,624",0.86
1279,687,894,2,38,"1,621",0.86
1294,687,894,2,38,"1,621",0.86
1301,687,894,2,38,"1,621",0.86
1184,687,894,13,26,"1,620",0.86
958,687,894,33,5,"1,619",0.86
964,687,894,33,5,"1,619",0.86
1252,687,894,18,20,"1,619",0.86
942,687,894,28,9,"1,618",0.86
989,687,894,33,3,"1,617",0.86
1027,687,894,28,7,"1,616",0.86
1700,687,642,95,192,"1,616",0.86
1785,687,642,95,192,"1,616",0.86
1805,687,642,95,192,"1,616",0.86
1201,687,894,3,26,"1,610",0.85
866,687,894,18,9,"1,608",0.85
94,111,642,4,850,"1,607",0.85
294,111,642,4,850,"1,607",0.85
645,111,642,4,850,"1,607",0.85
731,111,642,4,850,"1,607",0.85
1256,687,894,7,19,"1,607",0.85
1224,687,894,10,14,"1,605",0.85
787,111,642,1,850,"1,604",0.85
1031,687,894,18,5,"1,604",0.85
950,687,894,13,9,"1,603",0.85
1217,687,894,9,13,"1,603",0.85
1253,687,894,1,20,"1,602",0.85
21,79,642,29,850,"1,600",0.85
65,79,642,29,850,"1,600",0.85
86,79,642,29,850,"1,600",0.85
356,79,642,29,850,"1,600",0.85
361,79,642,29,850,"1,600",0.85
444,79,642,29,850,"1,600",0.85
668,79,642,29,850,"1,600",0.85
694,79,642,29,850,"1,600",0.85
737,79,642,29,850,"1,600",0.85
777,79,642,29,850,"1,600",0.85
848,79,642,29,850,"1,600",0.85
854,687,894,7,12,"1,600",0.85
859,687,894,7,12,"1,600",0.85
130,230,146,373,850,"1,599",0.85
247,230,146,373,850,"1,599",0.85
264,230,146,373,850,"1,599",0.85
335,230,146,373,850,"1,599",0.85
484,74,642,33,850,"1,599",0.85
501,74,642,33,850,"1,599",0.85
756,74,642,33,850,"1,599",0.85
968,687,894,13,5,"1,599",0.85
978,687,894,13,3,"1,597",0.85
1102,687,894,7,9,"1,597",0.85
1225,687,894,2,14,"1,597",0.85
1220,687,894,2,13,"1,596",0.85
1234,687,894,1,14,"1,596",0.85
977,687,894,9,3,"1,593",0.85
1035,687,894,2,10,"1,593",0.85
953,687,894,7,3,"1,591",0.84
982,687,894,2,8,"1,591",0.84
1017,687,894,3,6,"1,590",0.84
916,687,894,2,6,"1,589",0.84
965,687,894,3,5,"1,589",0.84
1012,687,894,3,5,"1,589",0.84
1124,687,894,1,7,"1,589",0.84
151,62,642,34,850,"1,588",0.84
617,62,642,34,850,"1,588",0.84
635,62,642,34,850,"1,588",0.84
909,687,894,1,5,"1,587",0.84
952,687,894,2,3,"1,586",0.84
999,687,894,1,4,"1,586",0.84
1003,687,894,1,3,"1,585",0.84
956,687,894,1,2,"1,584",0.84
1648,687,642,145,100,"1,574",0.84
1686,687,642,145,100,"1,574",0.84
1763,687,642,52,192,"1,573",0.83
521,79,642,1,850,"1,572",0.83
153,62,642,16,850,"1,570",0.83
338,74,642,4,850,"1,570",0.83
424,74,642,4,850,"1,570",0.83
607,74,642,4,850,"1,570",0.83
800,74,642,4,850,"1,570",0.83
349,49,642,28,850,"1,569",0.83
409,74,642,2,850,"1,568",0.83
822,74,642,2,850,"1,568",0.83
776,74,642,1,850,"1,567",0.83
779,49,642,25,850,"1,566",0.83
648,39,642,34,850,"1,565",0.83
803,39,642,34,850,"1,565",0.83
32,62,642,7,850,"1,561",0.83
698,39,642,28,850,"1,559",0.83
443,62,642,4,850,"1,558",0.83
222,62,642,2,850,"1,556",0.83
561,62,642,2,850,"1,556",0.83
840,56,642,2,850,"1,550",0.82
139,49,642,4,850,"1,545",0.82
271,49,642,1,850,"1,542",0.82
809,49,642,1,850,"1,542",0.82
814,49,642,1,850,"1,542",0.82
26,32,642,17,850,"1,541",0.82
245,32,642,17,850,"1,541",0.82
448,32,642,17,850,"1,541",0.82
488,32,642,17,850,"1,541",0.82
623,32,642,17,850,"1,541",0.82
1733,687,642,18,192,"1,539",0.82
1878,687,642,18,192,"1,539",0.82
425,39,642,4,850,"1,535",0.81
1704,687,642,13,192,"1,534",0.81
398,37,642,4,850,"1,533",0.81
616,37,642,4,850,"1,533",0.81
1371,687,642,145,56,"1,530",0.81
199,111,189,373,850,"1,523",0.81
600,29,642,1,850,"1,522",0.81
1813,687,642,1,192,"1,522",0.81
316,28,642,1,850,"1,521",0.81
206,12,642,2,850,"1,506",0.80
647,10,642,4,850,"1,506",0.80
389,12,642,1,850,"1,505",0.80
784,12,642,1,850,"1,505",0.80
241,10,642,2,850,"1,504",0.80
204,8,642,3,850,"1,503",0.80
367,8,642,3,850,"1,503",0.80
129,8,642,1,850,"1,501",0.80
846,5,642,2,850,"1,499",0.80
556,3,642,2,850,"1,497",0.79
791,1,642,1,850,"1,494",0.79
1054,687,642,145,12,"1,486",0.79
432,111,146,373,850,"1,480",0.79
523,111,146,373,850,"1,480",0.79
642,111,146,373,850,"1,480",0.79
850,111,146,373,850,"1,480",0.79
1363,687,642,95,56,"1,480",0.79
1365,687,642,95,56,"1,480",0.79
1402,687,642,95,56,"1,480",0.79
1410,687,642,95,56,"1,480",0.79
1444,687,642,95,52,"1,476",0.78
1475,687,642,95,49,"1,473",0.78
1207,687,642,95,26,"1,450",0.77
18,79,146,373,850,"1,448",0.77
304,79,146,373,850,"1,448",0.77
525,79,146,373,850,"1,448",0.77
1637,687,642,18,100,"1,447",0.77
1239,687,642,95,20,"1,444",0.77
670,74,146,373,850,"1,443",0.77
753,74,146,373,850,"1,443",0.77
804,74,146,373,850,"1,443",0.77
1626,687,642,10,100,"1,439",0.76
1715,230,894,123,192,"1,439",0.76
1751,230,894,123,192,"1,439",0.76
1849,230,894,123,192,"1,439",0.76
1056,687,642,95,12,"1,436",0.76
948,687,642,95,9,"1,433",0.76
1690,687,642,2,100,"1,431",0.76
1508,687,642,52,49,"1,430",0.76
1006,687,642,95,5,"1,429",0.76
1558,687,642,18,81,"1,428",0.76
396,230,189,145,850,"1,414",0.75
1417,687,642,33,52,"1,414",0.75
1483,687,642,33,49,"1,411",0.75
1541,687,642,1,81,"1,411",0.75
1319,687,642,33,42,"1,404",0.74
1281,687,642,33,38,"1,400",0.74
1179,687,642,48,22,"1,399",0.74
1180,687,642,48,22,"1,399",0.74
1324,687,642,28,42,"1,399",0.74
160,29,146,373,850,"1,398",0.74
239,29,146,373,850,"1,398",0.74
256,29,146,373,850,"1,398",0.74
355,29,146,373,850,"1,398",0.74
427,29,146,373,850,"1,398",0.74
439,29,146,373,850,"1,398",0.74
569,29,146,373,850,"1,398",0.74
1127,687,642,52,17,"1,398",0.74
30,230,189,123,850,"1,392",0.74
379,230,189,123,850,"1,392",0.74
395,230,189,123,850,"1,392",0.74
404,230,189,123,850,"1,392",0.74
652,230,189,123,850,"1,392",0.74
772,230,189,123,850,"1,392",0.74
773,230,189,123,850,"1,392",0.74
1077,687,642,48,13,"1,390",0.74
1283,687,642,18,38,"1,385",0.73
976,687,642,52,3,"1,384",0.73
974,687,642,48,2,"1,379",0.73
1516,28,894,373,81,"1,376",0.73
76,230,146,145,850,"1,371",0.73
282,230,146,145,850,"1,371",0.73
407,230,146,145,850,"1,371",0.73
515,230,146,145,850,"1,371",0.73
530,230,146,145,850,"1,371",0.73
1303,687,642,1,38,"1,368",0.73
1188,687,642,8,26,"1,363",0.72
1205,687,642,8,26,"1,363",0.72
1162,687,642,9,22,"1,360",0.72
346,230,146,123,850,"1,349",0.72
452,230,146,123,850,"1,349",0.72
582,230,146,123,850,"1,349",0.72
614,230,146,123,850,"1,349",0.72
615,230,146,123,850,"1,349",0.72
724,230,146,123,850,"1,349",0.72
747,230,146,123,850,"1,349",0.72
749,230,146,123,850,"1,349",0.72
1643,230,894,123,100,"1,347",0.71
946,687,642,8,9,"1,346",0.71
1313,37,894,373,42,"1,346",0.71
1090,687,642,2,13,"1,344",0.71
1001,687,642,10,4,"1,343",0.71
1705,230,894,26,192,"1,342",0.71
1745,230,894,26,192,"1,342",0.71
1752,230,894,26,192,"1,342",0.71
1755,230,894,26,192,"1,342",0.71
1760,230,894,26,192,"1,342",0.71
1762,230,894,26,192,"1,342",0.71
1765,230,894,26,192,"1,342",0.71
1770,230,894,26,192,"1,342",0.71
1772,230,894,26,192,"1,342",0.71
1791,230,894,26,192,"1,342",0.71
1804,230,894,26,192,"1,342",0.71
1811,230,894,26,192,"1,342",0.71
1812,230,894,26,192,"1,342",0.71
1824,230,894,26,192,"1,342",0.71
1827,230,894,26,192,"1,342",0.71
1855,230,894,26,192,"1,342",0.71
1863,230,894,26,192,"1,342",0.71
1864,230,894,26,192,"1,342",0.71
1871,230,894,26,192,"1,342",0.71
1873,230,894,26,192,"1,342",0.71
1874,230,894,26,192,"1,342",0.71
1877,230,894,26,192,"1,342",0.71
1758,230,894,25,192,"1,341",0.71
1026,687,642,3,7,"1,339",0.71
1832,230,894,21,192,"1,337",0.71
1880,230,894,21,192,"1,337",0.71
1701,230,894,18,192,"1,334",0.71
1736,230,894,18,192,"1,334",0.71
937,56,894,373,7,"1,330",0.71
1521,230,894,123,81,"1,328",0.70
1358,1,894,373,56,"1,324",0.70
1776,230,894,3,192,"1,319",0.70
1781,230,894,3,192,"1,319",0.70
851,37,894,373,12,"1,316",0.70
897,37,894,373,11,"1,315",0.70
870,37,894,373,9,"1,313",0.70
886,37,894,373,9,"1,313",0.70
1329,230,894,145,42,"1,311",0.70
1623,687,146,373,100,"1,306",0.69
1368,230,894,123,56,"1,303",0.69
1386,230,894,123,56,"1,303",0.69
1453,230,894,123,52,"1,299",0.69
1484,230,894,123,49,"1,296",0.69
176,111,189,145,850,"1,295",0.69
191,111,189,145,850,"1,295",0.69
215,111,189,145,850,"1,295",0.69
258,111,189,145,850,"1,295",0.69
267,111,189,145,850,"1,295",0.69
295,111,189,145,850,"1,295",0.69
369,111,189,145,850,"1,295",0.69
227,230,189,25,850,"1,294",0.69
1796,62,894,145,192,"1,293",0.69
1316,230,894,123,42,"1,289",0.68
718,230,189,18,850,"1,287",0.68
1567,687,146,373,81,"1,287",0.68
1297,230,894,123,38,"1,285",0.68
1703,70,894,123,192,"1,279",0.68
1742,70,894,123,192,"1,279",0.68
1775,70,894,123,192,"1,279",0.68
994,230,894,145,4,"1,273",0.68
654,230,189,2,850,"1,271",0.67
1135,230,894,123,17,"1,264",0.67
1153,230,894,123,17,"1,264",0.67
109,79,189,145,850,"1,263",0.67
113,79,189,145,850,"1,263",0.67
211,79,189,145,850,"1,263",0.67
625,79,189,145,850,"1,263",0.67
682,79,189,145,850,"1,263",0.67
711,79,189,145,850,"1,263",0.67
788,79,189,145,850,"1,263",0.67
1042,230,894,123,10,"1,257",0.67
947,230,894,123,9,"1,256",0.67
936,230,894,123,7,"1,254",0.67
933,230,894,123,6,"1,253",0.66
40,111,146,145,850,"1,252",0.66
56,111,146,145,850,"1,252",0.66
178,111,146,145,850,"1,252",0.66
305,111,146,145,850,"1,252",0.66
330,111,146,145,850,"1,252",0.66
459,111,146,145,850,"1,252",0.66
580,111,146,145,850,"1,252",0.66
658,111,146,145,850,"1,252",0.66
722,111,146,145,850,"1,252",0.66
960,230,894,123,5,"1,252",0.66
925,230,894,123,3,"1,250",0.66
963,230,894,123,2,"1,249",0.66
1654,230,894,25,100,"1,249",0.66
1598,230,894,20,100,"1,244",0.66
52,70,189,123,850,"1,232",0.65
89,70,189,123,850,"1,232",0.65
195,70,189,123,850,"1,232",0.65
400,70,189,123,850,"1,232",0.65
665,70,189,123,850,"1,232",0.65
689,70,189,123,850,"1,232",0.65
727,70,189,123,850,"1,232",0.65
767,70,189,123,850,"1,232",0.65
43,230,146,2,850,"1,228",0.65
622,230,146,1,850,"1,227",0.65
1681,230,894,3,100,"1,227",0.65
1543,230,894,20,81,"1,225",0.65
1544,230,894,20,81,"1,225",0.65
1572,230,894,20,81,"1,225",0.65
1591,230,894,20,81,"1,225",0.65
1537,230,894,18,81,"1,223",0.65
112,79,146,145,850,"1,220",0.65
157,79,146,145,850,"1,220",0.65
259,79,146,145,850,"1,220",0.65
291,79,146,145,850,"1,220",0.65
300,79,146,145,850,"1,220",0.65
474,79,146,145,850,"1,220",0.65
509,79,146,145,850,"1,220",0.65
1597,79,894,145,100,"1,218",0.65
135,230,10,123,850,"1,213",0.64
319,230,10,123,850,"1,213",0.64
579,230,10,123,850,"1,213",0.64
704,230,10,123,850,"1,213",0.64
196,23,189,145,850,"1,207",0.64
272,23,189,145,850,"1,207",0.64
1409,230,894,21,56,"1,201",0.64
1546,79,894,145,81,"1,199",0.64
1335,230,894,28,42,"1,194",0.63
1435,230,894,18,52,"1,194",0.63
1477,230,894,21,49,"1,194",0.63
1481,230,894,20,49,"1,193",0.63
1485,230,894,20,49,"1,193",0.63
1487,230,894,20,49,"1,193",0.63
1500,230,894,20,49,"1,193",0.63
1291,230,894,28,38,"1,190",0.63
1302,230,894,28,38,"1,190",0.63
2,70,146,123,850,"1,189",0.63
93,70,146,123,850,"1,189",0.63
96,70,146,123,850,"1,189",0.63
145,70,146,123,850,"1,189",0.63
467,70,146,123,850,"1,189",0.63
483,70,146,123,850,"1,189",0.63
560,70,146,123,850,"1,189",0.63
1614,70,894,123,100,"1,187",0.63
1285,230,894,20,38,"1,182",0.63
603,39,146,145,850,"1,180",0.63
782,39,146,145,850,"1,180",0.63
1186,230,894,28,26,"1,178",0.62
1196,230,894,25,26,"1,175",0.62
1170,230,894,28,22,"1,174",0.62
1380,79,894,145,56,"1,174",0.62
1248,230,894,28,20,"1,172",0.62
1251,230,894,28,20,"1,172",0.62
1254,230,894,28,20,"1,172",0.62
1187,230,894,21,26,"1,171",0.62
1261,230,894,28,19,"1,171",0.62
857,230,894,34,12,"1,170",0.62
1423,79,894,145,52,"1,170",0.62
8,111,189,19,850,"1,169",0.62
29,111,189,19,850,"1,169",0.62
72,111,189,19,850,"1,169",0.62
171,111,189,19,850,"1,169",0.62
188,111,189,19,850,"1,169",0.62
189,111,189,19,850,"1,169",0.62
243,111,189,19,850,"1,169",0.62
359,111,189,19,850,"1,169",0.62
428,111,189,19,850,"1,169",0.62
643,111,189,19,850,"1,169",0.62
764,111,189,19,850,"1,169",0.62
769,111,189,19,850,"1,169",0.62
1154,230,894,28,17,"1,169",0.62
1576,70,894,123,81,"1,168",0.62
1806,79,894,3,192,"1,168",0.62
1352,230,894,1,42,"1,167",0.62
1746,79,894,2,192,"1,167",0.62
1787,79,894,2,192,"1,167",0.62
1718,74,894,6,192,"1,166",0.62
1872,79,894,1,192,"1,166",0.62
354,23,146,145,850,"1,164",0.62
410,23,146,145,850,"1,164",0.62
437,23,146,145,850,"1,164",0.62
1794,62,894,16,192,"1,164",0.62
1841,62,894,16,192,"1,164",0.62
1262,230,894,20,19,"1,163",0.62
1273,230,894,20,19,"1,163",0.62
865,230,894,29,9,"1,162",0.62
871,230,894,29,9,"1,162",0.62
1053,230,894,26,12,"1,162",0.62
1080,230,894,25,13,"1,162",0.62
1128,230,894,21,17,"1,162",0.62
1267,230,894,18,19,"1,161",0.62
1036,230,894,26,10,"1,160",0.62
1856,49,894,25,192,"1,160",0.62
1875,49,894,25,192,"1,160",0.62
1112,230,894,18,17,"1,159",0.61
967,111,894,145,5,"1,155",0.61
1013,230,894,26,5,"1,155",0.61
1068,230,894,18,13,"1,155",0.61
1799,62,894,7,192,"1,155",0.61
1825,62,894,7,192,"1,155",0.61
1860,62,894,7,192,"1,155",0.61
861,230,894,18,12,"1,154",0.61
987,230,894,21,8,"1,153",0.61
1016,230,894,21,6,"1,151",0.61
1840,37,894,28,192,"1,151",0.61
1032,230,894,21,5,"1,150",0.61
1472,62,894,145,49,"1,150",0.61
992,230,894,21,2,"1,147",0.61
1029,230,894,18,5,"1,147",0.61
1712,56,894,3,192,"1,145",0.61
1263,230,894,1,19,"1,144",0.61
1372,70,894,123,56,"1,143",0.61
1387,70,894,123,56,"1,143",0.61
1580,23,894,145,81,"1,143",0.61
1168,79,894,145,22,"1,140",0.60
1176,79,894,145,22,"1,140",0.60
1284,62,894,145,38,"1,139",0.60
1307,62,894,145,38,"1,139",0.60
1434,70,894,123,52,"1,139",0.60
1257,79,894,145,19,"1,137",0.60
1695,49,894,2,192,"1,137",0.60
1845,49,894,2,192,"1,137",0.60
1488,70,894,123,49,"1,136",0.60
951,230,894,8,3,"1,135",0.60
1114,79,894,145,17,"1,135",0.60
1155,79,894,145,17,"1,135",0.60
1754,39,894,7,192,"1,132",0.60
1786,39,894,7,192,"1,132",0.60
1797,39,894,7,192,"1,132",0.60
1073,79,894,145,13,"1,131",0.60
1014,230,894,1,5,"1,130",0.60
1619,111,894,25,100,"1,130",0.60
1321,70,894,123,42,"1,129",0.60
1343,70,894,123,42,"1,129",0.60
1708,39,894,2,192,"1,127",0.60
1801,37,894,4,192,"1,127",0.60
1815,37,894,4,192,"1,127",0.60
1866,28,894,13,192,"1,127",0.60
119,111,146,19,850,"1,126",0.60
131,111,146,19,850,"1,126",0.60
250,111,146,19,850,"1,126",0.60
255,111,146,19,850,"1,126",0.60
296,111,146,19,850,"1,126",0.60
587,111,146,19,850,"1,126",0.60
750,111,146,19,850,"1,126",0.60
1741,37,894,3,192,"1,126",0.60
1282,70,894,123,38,"1,125",0.60
1740,28,894,10,192,"1,124",0.60
1777,28,894,10,192,"1,124",0.60
1834,28,894,10,192,"1,124",0.60
1784,12,894,25,192,"1,123",0.60
709,79,189,1,850,"1,119",0.59
1749,8,894,25,192,"1,119",0.59
1757,32,894,1,192,"1,119",0.59
1881,23,894,10,192,"1,119",0.59
186,74,189,5,850,"1,118",0.59
419,74,189,5,850,"1,118",0.59
678,74,189,5,850,"1,118",0.59
1103,62,894,145,17,"1,118",0.59
217,49,189,28,850,"1,116",0.59
1753,28,894,2,192,"1,116",0.59
679,74,189,2,850,"1,115",0.59
1759,21,894,8,192,"1,115",0.59
1079,62,894,145,13,"1,114",0.59
1244,79,642,373,20,"1,114",0.59
1628,111,894,9,100,"1,114",0.59
121,40,189,34,850,"1,113",0.59
141,40,189,34,850,"1,113",0.59
173,40,189,34,850,"1,113",0.59
192,40,189,34,850,"1,113",0.59
197,40,189,34,850,"1,113",0.59
201,40,189,34,850,"1,113",0.59
210,40,189,34,850,"1,113",0.59
228,40,189,34,850,"1,113",0.59
231,40,189,34,850,"1,113",0.59
234,40,189,34,850,"1,113",0.59
318,40,189,34,850,"1,113",0.59
364,40,189,34,850,"1,113",0.59
366,40,189,34,850,"1,113",0.59
385,40,189,34,850,"1,113",0.59
388,40,189,34,850,"1,113",0.59
391,40,189,34,850,"1,113",0.59
394,40,189,34,850,"1,113",0.59
397,40,189,34,850,"1,113",0.59
402,40,189,34,850,"1,113",0.59
429,40,189,34,850,"1,113",0.59
431,40,189,34,850,"1,113",0.59
497,40,189,34,850,"1,113",0.59
526,40,189,34,850,"1,113",0.59
619,40,189,34,850,"1,113",0.59
684,40,189,34,850,"1,113",0.59
691,40,189,34,850,"1,113",0.59
705,40,189,34,850,"1,113",0.59
707,40,189,34,850,"1,113",0.59
721,40,189,34,850,"1,113",0.59
736,40,189,34,850,"1,113",0.59
740,40,189,34,850,"1,113",0.59
742,40,189,34,850,"1,113",0.59
763,40,189,34,850,"1,113",0.59
825,40,189,34,850,"1,113",0.59
1194,70,894,123,26,"1,113",0.59
1208,70,894,123,26,"1,113",0.59
1713,6,894,21,192,"1,113",0.59
1739,6,894,21,192,"1,113",0.59
1773,6,894,21,192,"1,113",0.59
1792,6,894,21,192,"1,113",0.59
1884,6,894,21,192,"1,113",0.59
1768,23,894,2,192,"1,111",0.59
1798,23,894,2,192,"1,111",0.59
1814,23,894,2,192,"1,111",0.59
281,70,189,1,850,"1,110",0.59
1809,21,894,3,192,"1,110",0.59
1821,21,894,3,192,"1,110",0.59
1843,23,894,1,192,"1,110",0.59
1846,23,894,1,192,"1,110",0.59
1869,21,894,3,192,"1,110",0.59
1644,111,894,4,100,"1,109",0.59
55,111,146,1,850,"1,108",0.59
254,111,146,1,850,"1,108",0.59
299,111,2,145,850,"1,108",0.59
733,111,146,1,850,"1,108",0.59
1242,70,894,123,20,"1,107",0.59
166,39,189,28,850,"1,106",0.59
1861,11,894,4,192,"1,101",0.58
1092,70,894,123,13,"1,100",0.58
1216,70,894,123,13,"1,100",0.58
1732,8,894,6,192,"1,100",0.58
1780,10,894,4,192,"1,100",0.58
1795,10,894,4,192,"1,100",0.58
1807,10,894,4,192,"1,100",0.58
1835,8,894,6,192,"1,100",0.58
1883,10,894,4,192,"1,100",0.58
1062,70,894,123,12,"1,099",0.58
1067,70,894,123,12,"1,099",0.58
1761,11,894,2,192,"1,099",0.58
1039,70,894,123,10,"1,097",0.58
1699,3,894,8,192,"1,097",0.58
1728,7,894,3,192,"1,096",0.58
1818,7,894,3,192,"1,096",0.58
1730,6,894,1,192,"1,093",0.58
1847,5,894,2,192,"1,093",0.58
90,49,189,4,850,"1,092",0.58
207,49,189,4,850,"1,092",0.58
220,49,189,4,850,"1,092",0.58
280,49,189,4,850,"1,092",0.58
1010,70,894,123,5,"1,092",0.58
1747,3,894,3,192,"1,092",0.58
1831,3,894,2,192,"1,091",0.58
1004,70,894,123,3,"1,090",0.58
1870,3,894,1,192,"1,090",0.58
1209,37,894,145,13,"1,089",0.58
1823,230,642,25,192,"1,089",0.58
170,32,189,17,850,"1,088",0.58
183,32,189,17,850,"1,088",0.58
382,32,189,17,850,"1,088",0.58
522,32,189,17,850,"1,088",0.58
1725,1,894,1,192,"1,088",0.58
1868,1,894,1,192,"1,088",0.58
1577,111,894,1,81,"1,087",0.58
203,40,189,5,850,"1,084",0.58
225,40,189,5,850,"1,084",0.58
403,40,189,5,850,"1,084",0.58
690,40,189,5,850,"1,084",0.58
714,40,189,5,850,"1,084",0.58
103,39,189,2,850,"1,080",0.57
216,39,189,2,850,"1,080",0.57
1669,79,894,5,100,"1,078",0.57
1750,687,146,52,192,"1,077",0.57
1764,687,146,52,192,"1,077",0.57
1882,687,189,9,192,"1,077",0.57
37,12,189,25,850,"1,076",0.57
223,32,189,3,850,"1,074",0.57
244,49,146,28,850,"1,073",0.57
1608,74,894,5,100,"1,073",0.57
1667,74,894,5,100,"1,073",0.57
1766,687,146,48,192,"1,073",0.57
1346,111,894,25,42,"1,072",0.57
1717,230,642,8,192,"1,072",0.57
1607,74,894,2,100,"1,070",0.57
1594,49,894,25,100,"1,068",0.57
1689,49,894,25,100,"1,068",0.57
1415,111,894,9,52,"1,066",0.57
1720,230,642,1,192,"1,065",0.56
1844,230,642,1,192,"1,065",0.56
62,39,146,28,850,"1,063",0.56
708,21,189,1,850,"1,061",0.56
1447,111,894,2,52,"1,059",0.56
1451,111,894,2,52,"1,059",0.56
1604,62,894,3,100,"1,059",0.56
1662,62,894,3,100,"1,059",0.56
1820,687,146,33,192,"1,058",0.56
333,70,10,123,850,"1,053",0.56
495,70,10,123,850,"1,053",0.56
812,70,10,123,850,"1,053",0.56
828,70,10,123,850,"1,053",0.56
328,12,189,1,850,"1,052",0.56
60,49,146,6,850,"1,051",0.56
337,49,146,6,850,"1,051",0.56
815,49,146,4,850,"1,049",0.56
1533,49,894,25,81,"1,049",0.56
1083,111,894,28,13,"1,046",0.55
412,32,146,17,850,"1,045",0.55
449,32,146,17,850,"1,045",0.55
471,32,146,17,850,"1,045",0.55
592,32,146,17,850,"1,045",0.55
639,32,146,17,850,"1,045",0.55
771,32,146,17,850,"1,045",0.55
783,70,2,123,850,"1,045",0.55
855,111,894,28,12,"1,045",0.55
1600,49,894,2,100,"1,045",0.55
1677,49,894,1,100,"1,044",0.55
64,2,189,2,850,"1,043",0.55
730,3,189,1,850,"1,043",0.55
1539,62,894,5,81,"1,042",0.55
1666,21,894,25,100,"1,040",0.55
1683,37,894,4,100,"1,035",0.55
411,28,146,10,850,"1,034",0.55
1379,79,894,3,56,"1,032",0.55
1665,33,894,5,100,"1,032",0.55
1641,12,894,25,100,"1,031",0.55
41,32,146,2,850,"1,030",0.55
651,17,146,17,850,"1,030",0.55
1406,62,894,16,56,"1,028",0.55
1605,33,894,1,100,"1,028",0.55
1651,33,894,1,100,"1,028",0.55
1653,33,894,1,100,"1,028",0.55
1778,70,642,123,192,"1,027",0.54
1839,70,642,123,192,"1,027",0.54
1853,70,642,123,192,"1,027",0.54
1159,111,894,4,17,"1,026",0.54
1490,79,894,4,49,"1,026",0.54
1496,79,894,4,49,"1,026",0.54
1851,687,146,1,192,"1,026",0.54
889,111,894,9,11,"1,025",0.54
1403,74,894,1,56,"1,025",0.54
1547,49,894,1,81,"1,025",0.54
1235,111,894,5,14,"1,024",0.54
1421,62,894,16,52,"1,024",0.54
1213,111,894,5,13,"1,023",0.54
1467,74,894,6,49,"1,023",0.54
1511,74,894,6,49,"1,023",0.54
1660,21,894,8,100,"1,023",0.54
1009,230,642,145,5,"1,022",0.54
1412,74,894,2,52,"1,022",0.54
1503,62,894,16,49,"1,021",0.54
1507,74,894,2,49,"1,019",0.54
1663,23,894,2,100,"1,019",0.54
862,111,894,1,12,"1,018",0.54
922,111,894,9,3,"1,017",0.54
926,111,894,9,3,"1,017",0.54
927,111,894,9,3,"1,017",0.54
1022,111,894,4,7,"1,016",0.54
1520,28,894,13,81,"1,016",0.54
1328,62,894,16,42,"1,014",0.54
1120,111,894,1,7,"1,013",0.54
1348,687,189,95,42,"1,013",0.54
890,74,894,33,11,"1,012",0.54
891,74,894,33,11,"1,012",0.54
892,74,894,33,11,"1,012",0.54
894,74,894,33,11,"1,012",0.54
895,74,894,33,11,"1,012",0.54
896,74,894,33,11,"1,012",0.54
898,74,894,33,11,"1,012",0.54
899,74,894,33,11,"1,012",0.54
1002,111,894,5,1,"1,011",0.54
1590,33,894,3,81,"1,011",0.54
137,10,146,4,850,"1,010",0.54
883,74,894,33,9,"1,010",0.54
887,74,894,33,9,"1,010",0.54
900,74,894,33,9,"1,010",0.54
901,74,894,33,9,"1,010",0.54
903,74,894,33,9,"1,010",0.54
904,74,894,33,9,"1,010",0.54
905,74,894,33,9,"1,010",0.54
907,74,894,33,9,"1,010",0.54
908,74,894,33,9,"1,010",0.54
1295,62,894,16,38,"1,010",0.54
1305,74,894,4,38,"1,010",0.54
1310,74,894,4,38,"1,010",0.54
1311,74,894,4,38,"1,010",0.54
1528,33,894,2,81,"1,010",0.54
1532,33,894,2,81,"1,010",0.54
1540,32,894,3,81,"1,010",0.54
1574,33,894,2,81,"1,010",0.54
872,74,894,33,8,"1,009",0.54
873,74,894,33,8,"1,009",0.54
877,74,894,33,8,"1,009",0.54
878,74,894,33,8,"1,009",0.54
1555,33,894,1,81,"1,009",0.54
1564,33,894,1,81,"1,009",0.54
20,10,146,2,850,"1,008",0.53
1519,23,894,10,81,"1,008",0.53
414,10,146,1,850,"1,007",0.53
914,74,894,33,6,"1,007",0.53
917,74,894,33,6,"1,007",0.53
918,74,894,33,6,"1,007",0.53
1615,11,894,2,100,"1,007",0.53
1639,11,894,2,100,"1,007",0.53
911,74,894,33,5,"1,006",0.53
913,74,894,33,5,"1,006",0.53
966,74,894,33,5,"1,006",0.53
1593,3,894,8,100,"1,005",0.53
1664,687,189,29,100,"1,005",0.53
138,7,146,1,850,"1,004",0.53
920,74,894,33,3,"1,004",0.53
923,74,894,33,3,"1,004",0.53
928,74,894,33,3,"1,004",0.53
1100,230,642,123,9,"1,004",0.53
1333,62,894,3,42,"1,001",0.53
445,2,146,2,850,"1,000",0.53
1571,23,894,2,81,"1,000",0.53
1613,3,894,3,100,"1,000",0.53
1617,3,894,3,100,"1,000",0.53
1566,21,894,3,81,999,0.53
1622,2,894,2,100,998,0.53
1645,2,894,2,100,998,0.53
1416,49,894,2,52,997,0.53
1535,21,894,1,81,997,0.53
1536,21,894,1,81,997,0.53
1647,2,894,1,100,997,0.53
1471,49,894,4,49,996,0.53
1512,16,894,4,81,995,0.53
1414,21,894,25,52,992,0.53
1691,230,642,20,100,992,0.53
1075,79,894,5,13,991,0.53
1383,28,894,13,56,991,0.53
1107,62,894,16,17,989,0.52
1131,62,894,16,17,989,0.52
1175,70,894,3,22,989,0.52
1350,49,894,4,42,989,0.52
1429,39,894,4,52,989,0.52
1463,21,894,25,49,989,0.52
1530,8,894,6,81,989,0.52
1355,28,894,10,56,988,0.52
1396,28,894,10,56,988,0.52
1548,11,894,2,81,988,0.52
1094,79,894,4,9,986,0.52
1064,74,894,4,12,984,0.52
1146,70,894,3,17,984,0.52
1160,70,894,3,17,984,0.52
1211,687,189,95,13,984,0.52
1398,17,894,17,56,984,0.52
1401,687,146,95,56,984,0.52
1531,7,894,2,81,984,0.52
1569,7,894,2,81,984,0.52
1020,79,894,4,6,983,0.52
1360,23,894,10,56,983,0.52
1388,23,894,10,56,983,0.52
1522,4,894,4,81,983,0.52
984,74,894,6,8,982,0.52
1095,74,894,3,9,980,0.52
1268,62,894,5,19,980,0.52
1422,17,894,17,52,980,0.52
1432,17,894,17,52,980,0.52
1436,17,894,17,52,980,0.52
1457,17,894,17,52,980,0.52
1023,62,894,16,7,979,0.52
1353,39,894,4,42,979,0.52
1446,32,894,1,52,979,0.52
1491,33,894,3,49,979,0.52
1501,33,894,3,49,979,0.52
1482,33,894,2,49,978,0.52
1524,2,894,1,81,978,0.52
1015,62,894,16,5,977,0.52
1505,33,894,1,49,977,0.52
1620,687,189,1,100,977,0.52
1271,62,894,1,19,976,0.52
1486,32,894,1,49,976,0.52
1057,62,894,7,12,975,0.52
1320,37,894,1,42,974,0.52
1375,21,894,3,56,974,0.52
1408,21,894,3,56,974,0.52
1040,62,894,7,10,973,0.52
1082,62,894,4,13,973,0.52
1134,56,894,3,17,970,0.51
1317,33,894,1,42,970,0.51
1325,17,894,17,42,970,0.51
1338,17,894,17,42,970,0.51
1354,17,894,17,42,970,0.51
1441,21,894,3,52,970,0.51
1449,21,894,3,52,970,0.51
1518,687,189,13,81,970,0.51
1318,23,894,10,42,969,0.51
1326,23,894,10,42,969,0.51
935,62,894,5,7,968,0.51
1456,21,894,1,52,968,0.51
1675,687,146,34,100,967,0.51
1136,49,894,6,17,966,0.51
1172,32,894,18,22,966,0.51
1277,17,894,17,38,966,0.51
1314,28,894,1,42,965,0.51
1399,687,189,33,56,965,0.51
995,62,894,4,4,964,0.51
1163,39,894,7,22,962,0.51
943,49,894,8,9,960,0.51
944,49,894,8,9,960,0.51
949,49,894,8,9,960,0.51
1178,39,894,4,22,959,0.51
1581,687,189,2,81,959,0.51
940,49,894,8,7,958,0.51
934,49,894,8,6,957,0.51
1165,28,894,13,22,957,0.51
1236,39,894,4,20,957,0.51
1237,39,894,4,20,957,0.51
1243,39,894,4,20,957,0.51
1356,6,894,1,56,957,0.51
856,16,894,34,12,956,0.51
1177,28,894,10,22,954,0.51
1228,39,894,7,14,954,0.51
882,16,894,34,9,953,0.51
1183,23,894,10,26,953,0.51
1240,37,894,2,20,953,0.51
983,49,894,1,8,952,0.51
1008,49,894,4,5,952,0.51
1129,28,894,13,17,952,0.51
1156,28,894,13,17,952,0.51
1304,16,894,4,38,952,0.51
941,49,894,1,7,951,0.50
1113,39,894,1,17,951,0.50
1231,39,894,4,14,951,0.50
1493,4,894,4,49,951,0.50
991,49,894,4,3,950,0.50
1130,37,894,2,17,950,0.50
1440,3,894,1,52,950,0.50
1109,33,894,5,17,949,0.50
1147,28,894,10,17,949,0.50
1166,23,894,10,22,949,0.50
1199,23,894,6,26,949,0.50
1232,28,894,13,14,949,0.50
1072,28,894,13,13,948,0.50
1245,17,894,17,20,948,0.50
1250,17,894,17,20,948,0.50
1255,17,894,17,20,948,0.50
1469,4,894,1,49,948,0.50
1061,28,894,13,12,947,0.50
1142,33,894,3,17,947,0.50
1150,33,894,3,17,947,0.50
1260,17,894,17,19,947,0.50
1266,17,894,17,19,947,0.50
1290,8,894,6,38,946,0.50
1480,2,894,1,49,946,0.50
875,39,894,4,8,945,0.50
1091,33,894,5,13,945,0.50
1115,33,894,1,17,945,0.50
1118,33,894,1,17,945,0.50
1143,32,894,2,17,945,0.50
1149,33,894,1,17,945,0.50
1182,23,894,6,22,945,0.50
1192,23,894,2,26,945,0.50
1206,23,894,2,26,945,0.50
1288,12,894,1,38,945,0.50
1044,33,894,5,12,944,0.50
1066,33,894,5,12,944,0.50
955,39,894,7,2,942,0.50
1121,28,894,13,7,942,0.50
1226,33,894,1,14,942,0.50
1296,7,894,3,38,942,0.50
1300,5,894,5,38,942,0.50
929,28,894,13,6,941,0.50
931,28,894,13,6,941,0.50
1069,33,894,1,13,941,0.50
1063,33,894,1,12,940,0.50
938,28,894,10,7,939,0.50
1046,23,894,10,12,939,0.50
919,28,894,10,6,938,0.50
975,28,894,13,3,938,0.50
996,39,894,1,4,938,0.50
1270,23,894,2,19,938,0.50
997,37,894,2,4,937,0.50
1000,37,894,2,4,937,0.50
1097,33,894,1,9,937,0.50
1125,33,894,3,7,937,0.50
1222,23,894,6,14,937,0.50
1223,23,894,6,14,937,0.50
1233,23,894,6,14,937,0.50
1215,23,894,6,13,936,0.50
860,23,894,6,12,935,0.50
1464,687,189,9,49,934,0.50
957,32,894,2,5,933,0.49
863,23,894,6,9,932,0.49
868,23,894,6,9,932,0.49
888,23,894,6,9,932,0.49
902,23,894,6,9,932,0.49
876,23,894,6,8,931,0.49
962,32,894,2,2,930,0.49
993,32,894,1,2,929,0.49
1157,16,894,1,17,928,0.49
1509,687,189,2,49,927,0.49
666,62,10,4,850,926,0.49
1019,23,894,1,6,924,0.49
1202,1,894,1,26,922,0.49
1070,12,894,1,13,920,0.49
1099,16,894,1,9,920,0.49
1116,4,894,4,17,919,0.49
1161,230,642,25,22,919,0.49
1332,687,189,1,42,919,0.49
1347,687,189,1,42,919,0.49
939,16,894,1,7,918,0.49
1138,3,894,4,17,918,0.49
1084,5,894,5,13,917,0.49
1247,2,894,1,20,917,0.49
1024,11,894,4,7,916,0.49
1049,5,894,5,12,916,0.49
1144,3,894,2,17,916,0.49
1152,3,894,2,17,916,0.49
1200,230,642,18,26,916,0.49
1071,6,894,2,13,915,0.49
1210,6,894,2,13,915,0.49
945,8,894,3,9,914,0.48
1041,5,894,5,10,914,0.48
1076,6,894,1,13,914,0.48
1822,79,642,1,192,914,0.48
1148,1,894,1,17,913,0.48
1229,230,642,26,14,912,0.48
1241,230,642,20,20,912,0.48
1782,62,642,16,192,912,0.48
988,8,894,1,8,911,0.48
1230,2,894,1,14,911,0.48
1119,230,642,21,17,910,0.48
1702,74,642,2,192,910,0.48
1826,74,642,1,192,909,0.48
885,3,894,1,9,907,0.48
1030,5,894,2,5,906,0.48
998,5,894,2,4,905,0.48
1025,3,894,1,7,905,0.48
1306,79,642,145,38,904,0.48
930,2,894,1,6,903,0.48
1189,687,189,1,26,903,0.48
1857,62,642,7,192,903,0.48
970,2,894,1,3,900,0.48
1214,687,189,2,13,891,0.47
1404,70,642,123,56,891,0.47
1710,56,642,1,192,891,0.47
1504,687,146,1,49,883,0.47
1876,39,642,4,192,877,0.47
1850,37,642,4,192,875,0.46
1181,687,146,13,22,868,0.46
1714,28,642,2,192,864,0.46
1724,21,642,8,192,863,0.46
1657,111,642,5,100,858,0.46
1174,687,146,1,22,856,0.45
1658,111,642,2,100,855,0.45
1673,111,642,1,100,854,0.45
1838,16,642,4,192,854,0.45
986,687,146,9,8,850,0.45
1688,230,146,373,100,849,0.45
893,687,146,1,11,845,0.45
1123,70,642,123,7,842,0.45
932,70,642,123,6,841,0.45
1842,5,642,1,192,840,0.45
1697,2,642,1,192,837,0.44
1578,111,642,2,81,836,0.44
1735,1,642,1,192,836,0.44
1678,79,642,5,100,826,0.44
1351,111,642,28,42,823,0.44
1680,74,642,2,100,818,0.43
1085,230,189,373,13,805,0.43
1627,56,642,4,100,802,0.43
1633,49,642,1,100,792,0.42
1596,37,642,5,100,784,0.42
1656,39,642,3,100,784,0.42
1671,39,642,3,100,784,0.42
1203,111,642,4,26,783,0.42
1692,37,642,4,100,783,0.42
1603,39,642,1,100,782,0.41
1227,111,642,9,14,776,0.41
1117,111,642,1,17,771,0.41
1221,111,642,1,13,767,0.41
1625,21,642,3,100,766,0.41
1468,49,642,25,49,765,0.41
1424,62,642,5,52,761,0.40
1527,12,642,25,81,760,0.40
1340,74,642,1,42,759,0.40
1631,11,642,4,100,757,0.40
1616,4,642,4,100,750,0.40
1684,4,642,1,100,747,0.40
1272,62,642,16,19,739,0.39
1065,79,642,3,12,736,0.39
1104,74,642,3,17,736,0.39
1526,10,642,1,81,734,0.39
1589,8,642,2,81,733,0.39
1055,62,642,16,12,732,0.39
1366,33,642,1,56,732,0.39
1585,6,642,1,81,730,0.39
1448,32,642,1,52,727,0.39
1525,3,642,1,81,727,0.39
1465,17,642,17,49,725,0.38
1492,32,642,1,49,724,0.38
969,62,642,16,3,723,0.38
1738,11,146,373,192,722,0.38
1431,23,642,1,52,718,0.38
1173,39,642,4,22,707,0.38
1093,49,642,1,13,705,0.37
954,56,642,3,1,702,0.37
1191,33,642,1,26,702,0.37
1050,39,642,7,12,700,0.37
1218,39,642,4,13,698,0.37
1158,33,642,1,17,693,0.37
1141,23,642,10,17,692,0.37
1212,32,642,1,13,688,0.36
1342,3,642,1,42,688,0.36
1308,6,642,1,38,687,0.36
1018,32,642,3,6,683,0.36
1108,23,642,1,17,683,0.36
1126,17,642,17,7,683,0.36
1204,5,642,5,26,678,0.36
1033,21,642,8,5,676,0.36
1195,4,642,1,26,673,0.36
1259,8,642,2,19,671,0.36
1249,7,642,1,20,670,0.36
1110,1,642,1,17,661,0.35
1618,37,146,373,100,656,0.35
880,1,642,1,9,653,0.35
1711,230,189,20,192,631,0.33
1862,230,189,20,192,631,0.33
1552,230,146,145,81,602,0.32
985,29,189,373,8,599,0.32
1734,230,146,21,192,589,0.31
1726,230,146,7,192,575,0.31
1848,62,146,145,192,545,0.29
1640,230,189,25,100,544,0.29
1612,230,189,20,100,539,0.29
1630,230,189,20,100,539,0.29
1621,230,189,2,100,521,0.28
1670,230,189,2,100,521,0.28
1584,230,189,18,81,518,0.27
1392,230,189,21,56,496,0.26
1442,230,189,18,52,489,0.26
1495,230,189,18,49,486,0.26
1312,230,189,20,38,477,0.25
1478,230,189,1,49,469,0.25
1729,74,189,6,192,461,0.24
1819,74,189,6,192,461,0.24
1140,230,189,18,17,454,0.24
1088,230,189,21,13,453,0.24
1706,62,189,5,192,448,0.24
1476,230,146,21,49,446,0.24
1854,62,189,1,192,444,0.24
1059,79,189,145,12,425,0.23
1060,79,189,145,12,425,0.23
1793,49,146,28,192,415,0.22
1087,230,146,21,13,410,0.22
1624,111,189,5,100,405,0.21
979,62,189,145,3,399,0.21
1554,111,189,9,81,390,0.21
1561,111,189,9,81,390,0.21
1139,70,146,123,17,356,0.19
853,70,146,123,12,351,0.19
1579,79,146,5,81,311,0.16
1583,79,146,5,81,311,0.16
1322,74,189,3,42,308,0.16
1606,8,189,6,100,303,0.16
1602,8,189,1,100,298,0.16
1659,3,189,1,100,293,0.16
1275,230,1,20,38,289,0.15
1560,8,189,6,81,284,0.15
1550,49,146,1,81,277,0.15
1462,21,189,8,52,270,0.14
1122,62,189,1,7,259,0.14
1655,3,146,1,100,250,0.13
1474,4,189,1,49,243,0.13
1565,8,146,1,81,236,0.13
1007,39,189,2,5,235,0.12
1349,3,189,1,42,235,0.12
1276,49,146,1,38,234,0.12
990,33,189,1,3,226,0.12
981,23,189,4,8,224,0.12
1258,11,189,4,19,223,0.12
971,23,189,4,3,219,0.12
973,23,189,4,2,218,0.12
972,23,189,4,1,217,0.12
884,49,146,6,9,210,0.11
1246,37,146,1,20,204,0.11

==> data/nodes_hamming_weights.csv <==
subnets,country,ISP,client,aggregate
1591,204,1,1690,3486
1591,823,440,96,2950
1591,170,4,1690,3455
1591,10,2,2241,3844
1591,9,1,1690,3291
1591,60,17,1690,3358
1591,823,5,1690,4109
1591,129,1,794,2515
1591,45,4,794,2434
1591,187,5,1690,3473
1591,29,3,1690,3313
1591,243,5,794,2633
1591,12,1,1690,3294
1591,129,16,1690,3426
1591,42,1,794,2428
1591,113,2,1690,3396
1591,823,105,2241,4760
1591,823,105,2241,4760
1591,823,105,2241,4760
1591,823,105,2241,4760
1591,823,105,1690,4209
1591,823,105,1690,4209
1591,823,105,794,3313
1591,823,105,2241,4760
1591,823,105,2241,4760
1591,823,105,2241,4760
1591,823,105,481,3000
1591,47,5,794,2437
1591,47,5,2241,3884
1591,204,98,2241,4134
1591,204,98,1690,3583
1591,170,37,2241,4039
1591,28,1,2241,3861
1591,165,1,794,2551
1591,243,16,1690,3540
1591,243,16,1690,3540
1591,243,16,794,2644
1591,243,16,1690,3540
1591,243,16,2241,4091
1591,42,9,1690,3332
1591,170,37,794,2592
1591,170,37,1690,3488
1591,170,37,2241,4039
1591,60,1,1690,3342
1591,823,69,794,3277
1591,12,1,2241,3845
1591,3,3,794,2391
1591,45,1,1690,3327
1591,170,1,2241,4003
1591,47,1,2241,3880
1591,823,69,481,2964
1591,823,69,2241,4724
1591,823,69,1690,4173
1591,823,69,1690,4173
1591,823,69,1690,4173
1591,823,69,1690,4173
1591,823,98,794,3306
1591,823,98,1690,4202
1591,823,98,1690,4202
1591,823,69,2241,4724
1591,129,21,2241,3982
1591,170,37,481,2279
1591,170,37,1690,3488
1591,170,37,481,2279
1591,60,37,1690,3378
1591,60,37,1690,3378
1591,823,1,2241,4656
1591,823,1,1690,4105
1591,243,60,1690,3584
1591,243,60,2241,4135
1591,243,60,1690,3584
1591,243,60,2241,4135
1591,243,6,2241,4081
1591,243,6,1690,3530
1591,42,2,794,2429
1591,823,7,481,2902
1591,90,98,481,2260
1591,823,1,794,3209
1591,10,3,481,2085
1591,823,1,1690,4105
1591,823,69,1690,4173
1591,823,69,1690,4173
1591,823,69,2241,4724
1591,823,69,1690,4173
1591,823,69,1690,4173
1591,823,69,481,2964
1591,23,4,794,2412
1591,23,4,2241,3859
1591,23,4,2241,3859
1591,23,98,2241,3953
1591,21,2,794,2408
1591,23,1,2241,3856
1591,45,2,1690,3328
1591,28,98,2241,3958
1591,28,98,481,2198
1591,204,2,1690,3487
1591,823,105,2241,4760
1591,129,1,481,2202
1591,47,1,1690,3329
1591,243,60,794,2688
1591,243,60,2241,4135
1591,45,1,1690,3327
1591,4,1,1690,3286
1591,45,4,794,2434
1591,45,4,2241,3881
1591,45,4,2241,3881
1591,45,4,1690,3330
1591,170,223,2241,4225
1591,28,1,794,2414
1591,60,1,1690,3342
1591,45,1,794,2431
1591,32,98,1690,3411
1591,32,98,1690,3411
1591,2043,11,794,4439
1591,8,1,794,2394
1591,243,16,1690,3540
1591,170,4,1690,3455
1591,823,7,481,2902
1591,823,7,794,3215
1591,165,16,794,2566
1591,243,4,1690,3528
1591,243,4,481,2319
1591,45,3,794,2433
1591,204,13,2241,4049
1591,187,440,1690,3908
1591,187,440,1690,3908
1591,187,440,1690,3908
1591,187,440,2241,4459
1591,187,440,2241,4459
1591,823,98,1690,4202
1591,47,37,1690,3365
1591,63,1,1690,3345
1591,823,98,1690,4202
1591,823,98,794,3306
1591,823,98,1690,4202
1591,823,98,794,3306
1591,823,98,1690,4202
1591,2043,5,481,4120
1591,2043,5,2241,5880
1591,2043,216,96,3946
1591,2043,216,2241,6091
1591,2043,216,2241,6091
1591,2043,216,2241,6091
1591,2043,216,794,4644
1591,2043,216,481,4331
1591,2043,216,1690,5540
1591,2043,216,2241,6091
1591,2043,216,2241,6091
1591,2043,216,794,4644
1591,2043,216,2241,6091
1591,2043,6,794,4434
1591,2043,177,1690,5501
1591,2043,5,2241,5880
1591,2043,22,2241,5897
1591,2043,22,794,4450
1591,2043,22,1690,5346
1591,2043,22,1690,5346
1591,2043,22,481,4137
1591,2043,177,1690,5501
1591,2043,177,2241,6052
1591,2043,13,1690,5337
1591,2043,216,1690,5540
1591,2043,216,1690,5540
1591,2043,216,1690,5540
1591,2043,216,2241,6091
1591,2043,216,2241,6091
1591,2043,177,1690,5501
1591,2043,177,1690,5501
1591,2043,51,1690,5375
1591,2043,51,1690,5375
1591,2043,51,1690,5375
1591,2043,332,1690,5656
1591,2043,332,1690,5656
1591,2043,332,2241,6207
1591,2043,332,794,4760
1591,2043,332,1690,5656
1591,2043,332,1690,5656
1591,2043,177,794,4605
1591,2043,177,794,4605
1591,2043,332,481,4447
1591,2043,332,2241,6207
1591,2043,332,1690,5656
1591,2043,332,794,4760
1591,2043,332,1690,5656
1591,2043,149,1690,5473
1591,2043,149,794,4577
1591,2043,149,794,4577
1591,2043,149,1690,5473
1591,2043,149,2241,6024
1591,2043,149,2241,6024
1591,2043,149,794,4577
1591,2043,149,1690,5473
1591,2043,149,1690,5473
1591,2043,149,1690,5473
1591,213,26,2241,4071
1591,213,26,481,2311
1591,213,26,794,2624
1591,213,26,2241,4071
1591,213,26,794,2624
1591,2043,149,481,4264
1591,2043,149,1690,5473
1591,2043,10,1690,5334
1591,2043,149,1690,5473
1591,2043,149,794,4577
1591,2043,10,1690,5334
1591,2043,10,481,4125
1591,187,440,1690,3908
1591,187,440,1690,3908
1591,187,440,2241,4459
1591,187,440,1690,3908
1591,187,440,2241,4459
1591,187,440,1690,3908
1591,165,4,794,2554
1591,165,4,1690,3450
1591,187,440,794,3012
1591,165,4,1690,3450
1591,2043,8,794,4436
1591,2043,149,1690,5473
1591,823,440,2241,5095
1591,823,440,2241,5095
1591,2043,8,2241,5883
1591,2043,8,2241,5883
1591,2043,8,1690,5332
1591,2043,219,481,4334
1591,2043,61,1690,5385
1591,2043,219,2241,6094
1591,2043,219,794,4647
1591,2043,219,96,3949
1591,2043,177,1690,5501
1591,2043,219,794,4647
1591,2043,219,481,4334
1591,2043,219,794,4647
1591,2043,219,794,4647
1591,2043,219,1690,5543
1591,2043,219,1690,5543
1591,2043,219,2241,6094
1591,2043,219,2241,6094
1591,2043,219,2241,6094
1591,2043,219,1690,5543
1591,2043,219,1690,5543
1591,2043,219,1690,5543
1591,213,21,794,2619
1591,213,21,1690,3515
1591,170,14,481,2256
1591,823,215,481,3110
1591,2043,2,1690,5326
1591,2043,13,794,4441
1591,2043,177,1690,5501
1591,170,10,2241,4012
1591,170,10,794,2565
1591,113,2,1690,3396
1591,109,4,794,2498
1591,65,31,1690,3377
1591,2043,177,1690,5501
1591,2043,216,1690,5540
1591,60,1,794,2446
1591,170,223,1690,3674
1591,2043,149,2241,6024
1591,823,223,1690,4327
1591,2043,149,794,4577
1591,2043,149,1690,5473
1591,90,117,1690,3488
1591,2043,117,1690,5441
1591,2043,117,1690,5441
1591,2043,117,1690,5441
1591,213,50,1690,3544
1591,213,50,1690,3544
1591,823,440,2241,5095
1591,823,440,794,3648
1591,213,21,794,2619
1591,2043,1,1690,5325
1591,213,50,195,2049
1591,2043,10,1690,5334
1591,213,1,1690,3495
1591,204,9,2241,4045
1591,204,7,794,2596
1591,204,7,2241,4043
1591,2043,1,2241,5876
1591,129,3,481,2204
1591,129,4,794,2518
1591,129,4,481,2205
1591,2043,13,794,4441
1591,165,29,794,2579
1591,32,2,794,2419
1591,2043,216,1690,5540
1591,823,440,2241,5095
1591,823,76,1690,4180
1591,823,76,2241,4731
1591,823,76,1690,4180
1591,63,1,1690,3345
1591,9,1,2241,3842
1591,2043,16,794,4444
1591,823,98,481,2993
1591,47,223,481,2342
1591,243,2,794,2630
1591,9,2,794,2396
1591,2043,177,2241,6052
1591,42,2,1690,3325
1591,7,223,794,2615
1591,2043,149,1690,5473
1591,2043,149,2241,6024
1591,2043,149,794,4577
1591,823,440,2241,5095
1591,2043,7,2241,5882
1591,11,3,794,2399
1591,32,2,1690,3315
1591,170,223,481,2465
1591,113,13,2241,3958
1591,32,98,794,2515
1591,2043,149,481,4264
1591,2043,149,794,4577
1591,2043,216,1690,5540
1591,2043,177,481,4292
1591,2043,5,2241,5880
1591,243,12,481,2327
1591,243,12,794,2640
1591,11,1,2241,3844
1591,213,21,1690,3515
1591,2043,149,1690,5473
1591,2043,10,481,4125
1591,42,12,1690,3335
1591,42,12,2241,3886
1591,42,12,2241,3886
1591,2043,14,794,4442
1591,129,7,2241,3968
1591,823,440,1690,4544
1591,2043,216,794,4644
1591,2043,149,96,3879
1591,2043,7,96,3737
1591,2043,149,2241,6024
1591,19,1,2241,3852
1591,165,29,2241,4026
1591,2043,149,2241,6024
1591,165,29,1690,3475
1591,165,29,1690,3475
1591,165,29,481,2266
1591,2043,7,1690,5331
1591,823,440,1690,4544
1591,9,4,2241,3845
1591,213,1,2241,4046
1591,2043,3,1690,5327
1591,823,223,794,3431
1591,823,223,1690,4327
1591,170,223,1690,3674
1591,2043,149,2241,6024
1591,2043,149,2241,6024
1591,2043,149,2241,6024
1591,2043,149,2241,6024
1591,2043,2,2241,5877
1591,204,4,1690,3489
1591,204,4,2241,4040
1591,2043,7,2241,5882
1591,823,76,2241,4731
1591,170,11,1690,3462
1591,170,11,2241,4013
1591,2043,61,2241,5936
1591,823,440,2241,5095
1591,823,440,1690,4544
1591,823,76,794,3284
1591,823,76,2241,4731
1591,823,440,794,3648
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,2241,5095
1591,32,2,2241,3866
1591,213,1,2241,4046
1591,2043,2,1690,5326
1591,2043,1,1690,5325
1591,19,6,1690,3306
1591,2043,177,794,4605
1591,2043,9,1690,5333
1591,2043,149,794,4577
1591,2043,216,481,4331
1591,2043,13,481,4128
1591,2043,332,1690,5656
1591,2043,177,794,4605
1591,2043,2,794,4430
1591,2043,177,481,4292
1591,2043,177,794,4605
1591,213,7,481,2292
1591,2043,10,2241,5885
1591,823,76,2241,4731
1591,2043,4,1690,5328
1591,2043,4,794,4432
1591,2043,4,2241,5879
1591,213,26,1690,3520
1591,2043,4,2241,5879
1591,2043,4,2241,5879
1591,2043,4,2241,5879
1591,2043,4,2241,5879
1591,2043,216,1690,5540
1591,2043,216,1690,5540
1591,2043,216,1690,5540
1591,2043,216,2241,6091
1591,2043,216,1690,5540
1591,2043,216,1690,5540
1591,2043,216,1690,5540
1591,2043,216,2241,6091
1591,2043,216,1690,5540
1591,2043,216,1690,5540
1591,2043,216,481,4331
1591,2043,216,2241,6091
1591,2043,216,794,4644
1591,2043,216,1690,5540
1591,2043,177,794,4605
1591,2043,177,481,4292
1591,2043,177,794,4605
1591,213,26,794,2624
1591,213,26,2241,4071
1591,2043,5,2241,5880
1591,213,7,1690,3501
1591,2043,5,1690,5329
1591,2043,13,1690,5337
1591,2043,41,481,4156
1591,2043,41,481,4156
1591,2043,332,481,4447
1591,2043,332,794,4760
1591,2043,216,1690,5540
1591,2043,332,2241,6207
1591,2043,332,794,4760
1591,2043,332,794,4760
1591,2043,332,1690,5656
1591,2043,216,1690,5540
1591,2043,41,794,4469
1591,2043,15,794,4443
1591,2043,332,794,4760
1591,2043,332,794,4760
1591,2043,51,1690,5375
1591,2043,51,794,4479
1591,2043,51,1690,5375
1591,2043,51,1690,5375
1591,213,50,2241,4095
1591,2043,216,2241,6091
1591,213,50,1690,3544
1591,213,50,2241,4095
1591,2043,177,1690,5501
1591,32,18,794,2435
1591,2043,216,1690,5540
1591,9,2,1690,3292
1591,28,1,2241,3861
1591,129,21,794,2535
1591,170,9,1690,3460
1591,170,9,2241,4011
1591,170,9,794,2564
1591,170,9,1690,3460
1591,170,9,1690,3460
1591,170,9,2241,4011
1591,170,9,1690,3460
1591,170,9,794,2564
1591,45,4,1690,3330
1591,243,16,481,2331
1591,823,76,1690,4180
1591,90,60,794,2535
1591,90,60,794,2535
1591,2043,149,2241,6024
1591,2043,216,2241,6091
1591,2043,149,2241,6024
1591,823,5,794,3213
1591,63,1,481,2136
1591,204,61,195,2051
1591,45,1,1690,3327
1591,63,5,481,2140
1591,2043,216,1690,5540
1591,129,21,1690,3431
1591,129,21,2241,3982
1591,129,21,2241,3982
1591,129,21,1690,3431
1591,823,76,1690,4180
1591,204,1,1690,3486
1591,129,16,1690,3426
1591,129,16,1690,3426
1591,2043,216,794,4644
1591,18,5,1690,3304
1591,2043,216,2241,6091
1591,2,1,794,2388
1591,1,1,2241,3834
1591,2043,576,1690,5900
1591,2043,216,1690,5540
1591,2043,216,1690,5540
1591,243,576,2241,4651
1591,2043,216,481,4331
1591,2043,216,794,4644
1591,2043,216,2241,6091
1591,113,576,1690,3970
1591,2043,216,794,4644
1591,2043,216,481,4331
1591,2043,576,1690,5900
1591,2043,216,1690,5540
1591,823,576,2241,5231
1591,2043,216,2241,6091
1591,823,576,1690,4680
1591,2043,576,1690,5900
1591,2043,216,2241,6091
1591,2043,576,1690,5900
1591,2043,216,2241,6091
1591,2043,216,2241,6091
1591,2043,576,1690,5900
1591,2043,576,1690,5900
1591,2043,216,794,4644
1591,165,29,794,2579
1591,32,4,1690,3317
1591,19,4,2241,3855
1591,2,1,2241,3835
1591,113,2,794,2500
1591,19,4,1690,3304
1591,213,50,2241,4095
1591,213,50,481,2335
1591,2043,216,2241,6091
1591,213,50,481,2335
1591,213,50,2241,4095
1591,213,50,1690,3544
1591,2043,177,481,4292
1591,213,2,1690,3496
1591,2043,51,2241,5926
1591,2043,51,2241,5926
1591,2043,177,481,4292
1591,2043,576,2241,6451
1591,2043,22,1690,5346
1591,2043,216,2241,6091
1591,45,1,1690,3327
1591,29,1,2241,3862
1591,204,1,2241,4037
1591,204,1,2241,4037
1591,45,1,2241,3878
1591,2043,149,1690,5473
1591,187,1,794,2573
1591,823,76,1690,4180
1591,2043,149,1690,5473
1591,28,2,481,2102
1591,823,105,2241,4760
1591,243,4,2241,4079
1591,45,5,481,2122
1591,8,1,2241,3841
1591,7,1,794,2393
1591,29,3,481,2104
1591,9,2,1690,3292
1591,60,3,2241,3895
1591,10,1,1690,3292
1591,129,16,2241,3977
1591,28,9,2241,3869
1591,63,3,96,1753
1591,823,7,2241,4662
1591,11,3,794,2399
1591,823,98,2241,4753
1591,63,5,481,2140
1591,63,5,794,2453
1591,45,1,1690,3327
1591,10,2,1690,3293
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,823,440,1690,4544
1591,32,98,794,2515
1591,129,16,2241,3977
1591,32,2,1690,3315
1591,60,1,2241,3893
1591,11,8,1690,3300
1591,11,8,1690,3300
1591,11,8,2241,3851
1591,11,8,2241,3851
1591,7,3,2241,3842
1591,2,1,1690,3284
1591,2043,14,1690,5338
1591,213,2,1690,3496
1591,2043,1,481,4116
1591,823,1,794,3209
1591,12,1,1690,3294
1591,28,1,1690,3310
1591,187,5,1690,3473
1591,243,98,2241,4173
1591,823,105,481,3000
1591,823,1,1690,4105
1591,823,76,2241,4731
1591,28,1,2241,3861
1591,823,105,1690,4209
1591,823,76,1690,4180
1591,823,2,2241,4657
1591,823,76,1690,4180
1591,823,76,1690,4180
1591,45,1,1690,3327
1591,63,1,794,2449
1591,165,26,1690,3472
1591,170,13,1690,3464
1591,32,1,794,2418
1591,9,1,1690,3291
1591,90,98,1690,3469
1591,13,1,794,2399
1591,2043,3,794,4431
1591,45,2,481,2119
1591,243,16,794,2644
1591,60,8,481,2140
1591,60,8,481,2140
1591,60,8,2241,3900
1591,60,8,1690,3349
1591,60,8,1690,3349
1591,165,29,481,2266
1591,23,3,1690,3307
1591,165,29,794,2579
1591,170,37,1690,3488
1591,45,1,2241,3878
1591,129,35,794,2549
1591,19,6,794,2410
1591,11,1,2241,3844
1591,11,8,1690,3300
1591,11,8,1690,3300
1591,11,8,1690,3300
1591,9,4,794,2398
1591,823,105,794,3313
1591,823,105,1690,4209
1591,823,105,794,3313
1591,823,105,1690,4209
1591,9,1,1690,3291
1591,90,117,1690,3488
1591,21,1,481,2094
1591,165,16,481,2253
1591,165,29,2241,4026
1591,21,1,2241,3854
1591,109,4,2241,3945
1591,109,12,1690,3402
1591,165,26,2241,4023
1591,165,29,481,2266
1591,109,1,794,2495
1591,2043,117,1690,5441
1591,2043,117,1690,5441
1591,25,15,1690,3321
1591,2043,16,2241,5891
1591,2043,16,2241,5891
1591,2043,2,2241,5877
1591,2043,16,794,4444
1591,109,12,2241,3953
1591,2043,1,2241,5876
1591,2043,16,1690,5340
1591,2043,16,794,4444
1591,2043,2,2241,5877
1591,2043,1,2241,5876
1591,2043,1,2241,5876
1591,2043,10,2241,5885
1591,113,2,1690,3396
1591,243,5,2241,4080
1591,213,21,1690,3515
1591,113,2,2241,3947
1591,109,3,1690,3393
1591,65,31,2241,3928
1591,65,31,2241,3928
1591,204,98,1690,3583
1591,45,2,1690,3328
1591,129,16,794,2530
1591,129,16,1690,3426
1591,170,3,1690,3454
1591,823,76,1690,4180
1591,823,76,2241,4731
1591,823,76,1690,4180
1591,7,1,2241,3840
1591,21,1,481,2094
1591,823,1,1690,4105
1591,129,1,794,2515
1591,243,1,2241,4076
1591,7,1,1690,3289
1591,129,1,2241,3962
1591,25,15,2241,3872
1591,823,1,2241,4656
1591,129,21,2241,3982
1591,63,2,481,2137
1591,243,60,481,2375
1591,129,5,794,2519
1591,129,5,481,2206
1591,213,3,2241,4048
1591,165,1,1690,3447
1591,2043,13,2241,5888
1591,2043,1,1690,5325
1591,204,98,2241,4134
1591,204,98,9,1902
1591,243,6,1690,3530
1591,243,6,2241,4081
1591,42,9,2241,3883
1591,823,69,1690,4173
1591,42,12,794,2439
1591,204,98,1690,3583
1591,42,2,481,2116
1591,823,69,481,2964
1591,47,37,794,2469
1591,165,7,2241,4004
1591,165,3,2241,4000
1591,9,2,481,2083
1591,19,2,1690,3302
1591,25,15,1690,3321
1591,113,4,1690,3398
1591,65,31,1690,3377
1591,65,31,2241,3928
1591,32,4,1690,3317
1591,109,3,481,2184
1591,170,8,2241,4010
1591,2043,149,794,4577
1591,2043,149,794,4577
1591,170,8,1690,3459
1591,2043,149,794,4577
1591,2043,149,481,4264
1591,170,10,794,2565
1591,2043,23,1690,5347
1591,2043,177,96,3907
1591,2043,177,1690,5501
1591,213,1,1690,3495
1591,2043,332,1690,5656
1591,2043,3,1690,5327
1591,2043,332,1690,5656
1591,2043,5,794,4433
1591,2043,51,1690,5375
1591,204,98,1690,3583
1591,2043,6,1690,5330
1591,2043,6,794,4434
1591,2043,177,2241,6052
1591,2043,332,481,4447
1591,2043,332,794,4760
1591,2043,177,794,4605
1591,2043,177,481,4292
1591,213,4,1690,3498
1591,2043,177,2241,6052
1591,2043,2,794,4430
1591,2043,3,1690,5327
1591,2043,177,1690,5501
1591,2043,177,1690,5501
1591,213,2,794,2600
1591,2043,51,1690,5375
1591,2043,177,2241,6052
1591,2043,6,481,4121
1591,2043,15,1690,5339
1591,2043,332,481,4447
1591,213,20,794,2618
1591,2043,332,794,4760
1591,2043,332,2241,6207
1591,2043,332,481,4447
1591,170,5,1690,3456
1591,165,26,481,2263
1591,823,440,481,3335
1591,2043,576,1690,5900
1591,2043,576,1690,5900
1591,2043,576,794,5004
1591,2043,576,1690,5900
1591,2043,576,1690,5900
1591,2043,576,1690,5900
1591,2043,576,1690,5900
1591,2043,576,1690,5900
1591,2043,216,481,4331
1591,2043,576,1690,5900
1591,2043,576,2241,6451
1591,2043,576,1690,5900
1591,2043,216,481,4331
1591,32,18,1690,3331
1591,170,5,1690,3456
1591,170,5,2241,4007
1591,170,5,794,2560
1591,170,1,2241,4003
1591,165,26,1690,3472
1591,113,6,1690,3400
1591,113,4,1690,3398
1591,129,13,794,2527
1591,45,1,1690,3327
1591,18,5,2241,3855
1591,11,1,2241,3844
1591,129,16,481,2217
1591,129,16,1690,3426
1591,47,2,1690,3330
1591,204,7,794,2596
1591,204,2,1690,3487
1591,42,2,481,2116
1591,243,30,794,2658
1591,18,1,1690,3300
1591,2043,219,2241,6094
1591,170,219,1690,3670
1591,2043,219,1690,5543
1591,32,1,1690,3314
1591,2043,576,1690,5900
1591,65,31,481,2168
1591,2043,576,1690,5900
1591,165,29,1690,3475
1591,165,29,794,2579
1591,2043,576,1690,5900
1591,165,29,2241,4026
1591,2043,576,1690,5900
1591,187,219,1690,3687
1591,65,31,1690,3377
1591,65,31,2241,3928
1591,45,219,1690,3545
1591,21,29,1690,3331
1591,21,98,1690,3400
1591,2043,219,2241,6094
1591,2043,219,1690,5543
1591,45,219,1690,3545
1591,45,219,1690,3545
1591,2043,219,1690,5543
1591,2043,219,1690,5543
1591,25,15,481,2112
1591,165,7,2241,4004
1591,187,219,794,2791
1591,165,7,794,2557
1591,45,219,2241,4096
1591,165,7,2241,4004
1591,21,1,2241,3854
1591,165,16,794,2566
1591,23,1,2241,3856
1591,823,105,1690,4209
1591,823,105,2241,4760
1591,823,105,794,3313
1591,165,16,2241,4013
1591,2043,14,481,4129
1591,29,2,794,2416
1591,823,1,481,2896
1591,823,105,2241,4760
1591,63,2,1690,3346
1591,213,2,2241,4047
1591,2043,2,1690,5326
1591,2043,2,2241,5877
1591,170,11,1690,3462
1591,823,3,1690,4107
1591,823,76,481,2971
1591,2043,76,2241,5951
1591,90,76,2241,3998
1591,2043,1,481,4116
1591,2043,1,1690,5325
1591,32,4,1690,3317
1591,165,5,96,1857
1591,32,1,481,2105
1591,170,8,1690,3459
1591,170,2,1690,3453
1591,2043,576,2241,6451
1591,25,1,1690,3307
1591,165,26,1690,3472
1591,2043,576,2241,6451
1591,2043,576,1690,5900
1591,32,1,1690,3314
1591,170,1,481,2243
1591,823,105,794,3313
1591,823,105,2241,4760
1591,170,10,2241,4012
1591,65,5,2241,3902
1591,823,105,2241,4760
1591,2043,17,1690,5341
1591,2043,149,1690,5473
1591,2043,23,2241,5898
1591,2043,177,1690,5501
1591,2043,177,195,4006
1591,2043,177,1690,5501
1591,2043,13,2241,5888
1591,32,18,1690,3331
1591,7,1,2241,3840
1591,823,61,1690,4165
1591,11,3,1690,3295
1591,11,3,1690,3295
1591,25,15,481,2112
1591,8,1,1690,3290
1591,129,1,1690,3411
1591,823,105,2241,4760
1591,25,15,1690,3321
1591,21,3,2241,3856
1591,90,60,2241,3982
1591,2043,17,1690,5341
1591,32,18,1690,3331
1591,2043,19,794,4447
1591,2043,17,1690,5341
1591,2043,17,481,4132
1591,2043,19,2241,5894
1591,2043,19,1690,5343
1591,2043,19,2241,5894
1591,2043,17,794,4445
1591,2043,15,2241,5890
1591,2043,17,1690,5341
1591,2043,17,1690,5341
1591,2043,19,794,4447
1591,2043,19,1690,5343
1591,2043,17,2241,5892
1591,2043,4,794,4432
1591,2043,177,1690,5501
1591,2043,177,2241,6052
1591,2043,177,481,4292
1591,2043,177,1690,5501
1591,2043,177,96,3907
1591,213,50,2241,4095
1591,65,5,1690,3351
1591,21,1,2241,3854
1591,823,98,481,2993
1591,823,98,794,3306
1591,10,6,481,2088
1591,10,6,1690,3297
1591,10,6,1690,3297
1591,10,6,1690,3297
1591,60,1,1690,3342
1591,45,4,1690,3330
1591,18,1,1690,3300
1591,14,1,481,2087
1591,11,1,481,2084
1591,60,98,481,2230
1591,129,1,2241,3962
1591,2043,10,1690,5334
1591,213,50,794,2648
1591,2043,576,2241,6451
1591,2043,332,1690,5656
1591,2043,332,1690,5656
1591,2043,3,1690,5327
1591,2043,6,2241,5881
1591,2043,21,481,4136
1591,2043,21,1690,5345
1591,2043,21,2241,5896
1591,2043,21,1690,5345
1591,2043,21,2241,5896
1591,2043,21,1690,5345
1591,2043,21,1690,5345
1591,2043,21,2241,5896
1591,213,20,96,1920
1591,213,20,794,2618
1591,2043,177,794,4605
1591,213,7,794,2605
1591,204,1,1690,3486
1591,129,5,2241,3966
1591,170,5,794,2560
1591,170,5,2241,4007
1591,213,223,2241,4268
1591,29,6,794,2420
1591,823,223,2241,4878
1591,170,223,2241,4225
1591,170,223,1690,3674
1591,243,12,2241,4087
1591,243,12,794,2640
1591,243,12,2241,4087
1591,243,12,481,2327
1591,243,12,794,2640
1591,165,29,794,2579
1591,2043,223,1690,5547
1591,243,223,1690,3747
1591,243,12,794,2640
1591,170,223,2241,4225
1591,170,223,1690,3674
1591,2043,7,794,4435
1591,165,29,1690,3475
1591,2043,576,1690,5900
1591,2043,215,1690,5539
1591,2043,35,2241,5910
1591,90,576,2241,4498
1591,2043,576,1690,5900
1591,65,19,481,2156
1591,165,29,1690,3475
1591,165,29,794,2579
1591,2043,3,1690,5327
1591,90,576,1690,3947
1591,2043,576,794,5004
1591,2043,576,1690,5900
1591,113,576,1690,3970
1591,170,576,2241,4578
1591,170,576,1690,4027
1591,170,223,2241,4225
1591,213,223,2241,4268
1591,165,5,1690,3451
1591,19,1,794,2405
1591,165,29,1690,3475
1591,165,29,794,2579
1591,165,29,794,2579
1591,170,5,794,2560
1591,165,16,2241,4013
1591,25,15,2241,3872
1591,113,2,2241,3947
1591,113,4,1690,3398
1591,9,4,1690,3294
1591,204,98,1690,3583
1591,823,2,2241,4657
1591,170,13,1690,3464
1591,9,1,2241,3842
1591,129,3,1690,3413
1591,823,76,2241,4731
1591,63,2,794,2450
1591,129,1,1690,3411
1591,63,1,2241,3896
1591,823,2,1690,4106
1591,243,60,2241,4135
1591,2,1,1690,3284
1591,2043,4,794,4432
1591,2043,4,2241,5879
1591,187,440,2241,4459
1591,187,440,2241,4459
1591,187,440,1690,3908
1591,65,19,2241,3916
1591,187,440,2241,4459
1591,187,440,794,3012
1591,187,440,2241,4459
1591,187,440,2241,4459
1591,187,440,2241,4459
1591,187,440,1690,3908
1591,187,440,794,3012
1591,13,5,96,1705
1591,187,440,1690,3908
1591,187,440,1690,3908
1591,187,440,2241,4459
1591,187,440,1690,3908
1591,187,440,1690,3908
1591,2043,177,794,4605
1591,13,5,96,1705
1591,187,440,2241,4459
1591,187,440,1690,3908
1591,187,440,2241,4459
1591,187,440,1690,3908
1591,187,440,1690,3908
1591,187,440,1690,3908
1591,187,440,1690,3908
1591,187,440,2241,4459
1591,187,440,2241,4459
1591,213,50,481,2335
1591,213,50,1690,3544
1591,213,50,1690,3544
1591,2043,1,1690,5325
1591,13,1,481,2086
1591,2043,332,794,4760
1591,2043,3,1690,5327
1591,2043,1,794,4429
1591,2043,1,1690,5325
1591,2043,177,1690,5501
1591,2043,23,1690,5347
1591,2043,1,1690,5325
1591,2043,1,2241,5876
1591,2043,8,2241,5883
1591,2043,10,794,4438
1591,2043,5,481,4120
1591,2043,13,1690,5337
1591,2043,177,2241,6052
1591,2043,1,1690,5325
1591,2043,332,794,4760
1591,2043,332,1690,5656
1591,2043,332,481,4447
1591,2043,332,794,4760
1591,2043,332,1690,5656
1591,2043,332,2241,6207
1591,2043,332,481,4447
1591,2043,332,794,4760
1591,2043,332,2241,6207
1591,2043,332,1690,5656
1591,2043,1,794,4429
1591,2043,41,2241,5916
1591,2043,61,1690,5385
1591,65,117,1690,3463
1591,65,117,1690,3463
1591,170,117,1690,3568
1591,170,117,1690,3568
1591,170,117,1690,3568
1591,170,117,1690,3568
1591,170,117,1690,3568
1591,2043,1,1690,5325
1591,2043,1,2241,5876
1591,2043,177,1690,5501
1591,2043,51,1690,5375
1591,2043,51,1690,5375
1591,2043,216,481,4331
1591,2043,216,1690,5540
1591,2043,216,1690,5540
1591,2043,1,2241,5876
1591,213,20,96,1920
1591,2043,216,2241,6091
1591,2043,4,1690,5328
1591,2043,1,794,4429
1591,2043,177,794,4605
1591,2043,51,794,4479
1591,2043,51,1690,5375
1591,2043,332,2241,6207
1591,2043,332,1690,5656
1591,2043,149,481,4264
1591,2043,332,1690,5656
1591,2043,332,794,4760
1591,2043,177,794,4605
1591,2043,332,2241,6207
1591,2043,11,1690,5335
1591,2043,149,1690,5473
1591,2043,332,794,4760
1591,2043,332,1690,5656
1591,2043,332,2241,6207
1591,2043,332,1690,5656
1591,7,576,1690,3864
1591,2043,3,1690,5327
1591,2043,1,1690,5325
1591,2043,216,794,4644
1591,165,4,481,2241
1591,2043,216,794,4644
1591,2043,216,1690,5540
1591,2043,177,1690,5501
1591,2043,177,2241,6052
1591,2043,177,794,4605
1591,2043,177,2241,6052
1591,2043,149,794,4577
1591,2043,149,1690,5473
1591,2043,51,1690,5375
1591,13,576,794,2974
1591,2043,51,1690,5375
1591,2043,51,794,4479
1591,13,576,9,2189
1591,2043,51,794,4479
1591,2043,51,2241,5926
1591,213,3,2241,4048
1591,213,3,1690,3497
1591,213,20,96,1920
1591,2043,177,1690,5501
1591,2043,216,1690,5540
1591,2043,216,794,4644
1591,2043,216,1690,5540
1591,2043,216,481,4331
1591,2043,216,2241,6091
1591,2043,216,794,4644
1591,2043,216,2241,6091
1591,2043,216,1690,5540
1591,2043,149,1690,5473
1591,2043,216,1690,5540
1591,2043,216,2241,6091
1591,2043,216,794,4644
1591,2043,216,2241,6091
1591,2043,216,794,4644
1591,165,1,794,2551
1591,2043,216,794,4644
1591,2043,216,1690,5540
1591,2043,216,794,4644
1591,2043,216,794,4644
1591,2043,332,794,4760
1591,2043,332,2241,6207
1591,2043,332,1690,5656
1591,2043,41,2241,5916
1591,2043,41,1690,5365
1591,2043,41,2241,5916
1591,2043,41,2241,5916
1591,2043,332,2241,6207
1591,2043,332,794,4760
1591,2043,332,1690,5656
1591,2043,332,1690,5656
1591,2043,22,481,4137
1591,2043,22,794,4450
1591,2043,22,2241,5897
1591,2043,332,1690,5656
1591,2043,332,794,4760
1591,2043,332,96,4062
1591,2043,332,794,4760
1591,2043,177,794,4605
1591,2043,177,1690,5501
1591,213,26,481,2311
1591,2043,13,1690,5337
1591,2043,13,794,4441
1591,2043,13,794,4441
1591,213,26,1690,3520
1591,213,26,1690,3520
1591,2043,177,2241,6052
1591,2043,51,1690,5375
1591,2043,51,481,4166
1591,2043,51,794,4479
1591,2043,51,481,4166
1591,2043,216,1690,5540
1591,2043,216,1690,5540
1591,2043,216,1690,5540
1591,2043,1,2241,5876
1591,2043,216,2241,6091
1591,2043,4,794,4432
1591,2043,332,2241,6207
1591,2043,332,2241,6207
1591,2043,332,1690,5656
1591,2043,332,2241,6207
1591,2043,332,2241,6207
1591,2043,332,794,4760
1591,2043,332,2241,6207
1591,2043,332,794,4760
1591,2043,332,1690,5656
1591,2043,332,2241,6207
1591,2043,332,1690,5656
1591,2043,332,2241,6207
1591,2043,332,1690,5656
1591,2043,332,794,4760
1591,2043,332,1690,5656
1591,2043,332,794,4760
1591,2043,332,1690,5656
1591,2043,332,1690,5656
1591,2043,332,1690,5656
1591,2043,332,1690,5656
1591,2043,332,481,4447
1591,2043,332,1690,5656
1591,2043,332,1690,5656
1591,2043,332,794,4760
1591,2043,332,1690,5656
1591,2043,332,794,4760
1591,2043,332,2241,6207
1591,2043,332,1690,5656
1591,2043,332,1690,5656
1591,2043,332,1690,5656
1591,2043,332,481,4447
1591,2043,332,1690,5656
1591,2043,332,794,4760
1591,2043,332,1690,5656
1591,2043,332,1690,5656
1591,2043,332,481,4447
1591,2043,332,2241,6207
1591,2043,332,2241,6207
1591,2043,332,794,4760
1591,2043,332,794,4760
1591,2043,332,1690,5656
1591,2043,332,1690,5656
1591,2043,332,794,4760
1591,2043,332,1690,5656
1591,2043,332,2241,6207
1591,2043,216,1690,5540
1591,2043,216,1690,5540
1591,204,117,1690,3602
1591,204,117,1690,3602
1591,204,117,1690,3602
1591,204,117,1690,3602
1591,204,117,1690,3602
1591,2043,2,1690,5326
1591,2043,177,794,4605
1591,2043,177,794,4605
1591,2043,7,794,4435
1591,2043,8,2241,5883
1591,2043,8,1690,5332
1591,823,5,1690,4109
1591,823,5,2241,4660
1591,213,7,1690,3501
1591,213,7,2241,4052
1591,213,21,481,2306
1591,2043,41,794,4469
1591,2043,41,481,4156
1591,2043,41,794,4469
1591,2043,149,794,4577
1591,2043,41,481,4156
1591,2043,41,1690,5365
1591,2043,41,1690,5365
1591,2043,177,1690,5501
1591,2043,177,481,4292
1591,2043,216,481,4331
1591,2043,216,481,4331
1591,2043,216,2241,6091
1591,2043,149,794,4577
1591,2043,149,794,4577
1591,2043,149,481,4264
1591,2043,177,794,4605
1591,2043,177,481,4292
1591,2043,177,1690,5501
1591,2043,332,794,4760
1591,2043,332,1690,5656
1591,2043,332,1690,5656
1591,2043,332,481,4447
1591,2043,332,1690,5656
1591,2043,576,1690,5900
1591,2043,332,1690,5656
1591,2043,332,794,4760
1591,2043,332,2241,6207
1591,2043,332,1690,5656
1591,2043,177,794,4605
1591,2043,177,2241,6052
1591,2043,177,1690,5501
1591,2043,177,794,4605
1591,2043,149,794,4577
1591,2043,149,1690,5473
1591,2043,332,2241,6207
1591,2043,177,1690,5501
1591,213,50,2241,4095
1591,2043,177,2241,6052
1591,2043,177,481,4292
1591,2043,177,1690,5501
1591,170,35,1690,3486
1591,2043,177,1690,5501
1591,2043,332,1690,5656
1591,187,1,2241,4020
1591,129,16,1690,3426
1591,9,1,1690,3291
1591,11,1,2241,3844
1591,204,16,1690,3501
1591,170,13,1690,3464
1591,18,1,1690,3300
1591,60,1,1690,3342
1591,204,2,1690,3487
1591,45,3,1690,3329
1591,129,13,481,2214
1591,129,13,794,2527
1591,129,13,1690,3423
1591,47,1,1690,3329
1591,45,1,794,2431
1591,63,1,1690,3345
1591,823,2,481,2897
1591,45,2,1690,3328
1591,170,5,2241,4007
1591,10,3,481,2085
1591,170,5,2241,4007
1591,7,5,1690,3293
1591,28,98,2241,3958
1591,14,5,1690,3300
1591,9,3,2241,3844
1591,60,5,481,2137
1591,60,5,481,2137
1591,60,5,481,2137
1591,2,1,794,2388
1591,60,8,1690,3349
1591,60,8,2241,3900
1591,29,7,1690,3317
1591,29,6,1690,3316
1591,29,7,1690,3317
1591,2043,16,2241,5891
1591,823,69,481,2964
1591,823,69,794,3277
1591,823,69,2241,4724
1591,170,4,794,2559
1591,2043,1,1690,5325
1591,204,98,1690,3583
1591,204,98,2241,4134
1591,170,13,2241,4015
1591,823,69,2241,4724
1591,823,69,1690,4173
1591,2043,5,1690,5329
1591,60,8,1690,3349
1591,204,16,1690,3501
1591,45,1,1690,3327
1591,2,2,1690,3285
1591,2,2,96,1691
1591,29,3,481,2104
1591,243,30,1690,3554
1591,243,30,1690,3554
1591,243,30,794,2658
1591,29,7,794,2421
1591,823,215,2241,4870
1591,204,2,2241,4038
1591,243,3,481,2318
1591,243,3,2241,4078
1591,243,3,2241,4078
1591,187,6,481,2265
1591,11,3,2241,3846
1591,204,5,2241,4041
1591,204,5,2241,4041
1591,7,2,1690,3290
1591,2,1,1690,3284
1591,63,5,2241,3900
1591,170,13,2241,4015
1591,32,3,1690,3316
1591,243,60,1690,3584
1591,243,60,2241,4135
1591,243,60,1690,3584
1591,9,1,2241,3842
1591,170,7,794,2562
1591,243,60,1690,3584
1591,243,60,1690,3584
1591,204,5,2241,4041
1591,204,1,1690,3486
1591,204,4,1690,3489
1591,45,1,1690,3327
1591,243,60,96,1990
1591,129,16,1690,3426
1591,243,60,794,2688
1591,7,1,1690,3289
1591,243,60,96,1990
1591,243,60,794,2688
1591,243,60,794,2688
1591,243,60,481,2375
1591,243,60,2241,4135
1591,243,60,1690,3584
1591,23,3,1690,3307
1591,170,24,1690,3475
1591,170,24,1690,3475
1591,170,24,2241,4026
1591,170,24,195,1980
1591,170,24,96,1881
1591,170,24,2241,4026
1591,170,24,481,2266
1591,170,24,1690,3475
1591,170,24,794,2579
1591,170,24,1690,3475
1591,170,24,2241,4026
1591,170,24,794,2579
1591,243,60,1690,3584
1591,47,37,2241,3916
1591,2,1,1690,3284
1591,823,215,1690,4319
1591,170,3,1690,3454
1591,47,37,794,2469
1591,42,5,1690,3328
1591,60,17,2241,3909
1591,60,17,1690,3358
1591,60,17,1690,3358
1591,129,21,1690,3431
1591,204,98,1690,3583
1591,7,1,2241,3840
1591,11,3,1690,3295
1591,204,98,1690,3583
1591,63,4,2241,3899
1591,60,4,794,2449
1591,9,2,794,2396
1591,823,69,1690,4173
1591,823,69,794,3277
1591,823,69,2241,4724
1591,823,69,794,3277
1591,45,8,1690,3334
1591,129,1,2241,3962
1591,11,1,481,2084
1591,29,7,794,2421
1591,11,1,794,2397
1591,204,98,1690,3583
1591,113,6,1690,3400
1591,28,98,1690,3407
1591,12,1,1690,3294
1591,129,13,481,2214
1591,129,13,1690,3423
1591,204,16,1690,3501
1591,204,16,1690,3501
1591,204,1,1690,3486
1591,45,4,2241,3881
1591,28,1,1690,3310
1591,204,9,794,2598
1591,18,1,1690,3300
1591,18,2,1690,3301
1591,129,16,1690,3426
1591,129,21,1690,3431
1591,823,5,1690,4109
1591,823,5,195,2614
1591,32,5,794,2422
1591,32,6,481,2110
1591,7,1,96,1695
1591,11,1,1690,3293
1591,10,6,2241,3848
1591,243,30,794,2658
1591,243,30,1690,3554
1591,243,30,1690,3554
1591,243,30,1690,3554
1591,243,30,2241,4105
1591,243,30,794,2658
1591,243,30,794,2658
1591,170,7,96,1864
1591,170,7,1690,3458
1591,170,37,1690,3488
1591,243,60,481,2375
1591,10,2,2241,3844
1591,18,5,794,2408
1591,204,16,1690,3501
1591,4,3,1690,3288
1591,18,2,2241,3852
1591,165,5,1690,3451
1591,23,3,481,2098
1591,823,69,794,3277
1591,823,69,1690,4173
1591,823,69,1690,4173
1591,823,69,1690,4173
1591,47,1,1690,3329
1591,204,9,2241,4045
1591,204,7,1690,3492
1591,23,3,1690,3307
1591,45,5,1690,3331
1591,63,7,1690,3351
1254,2043,215,2241,5753
1254,823,215,2241,4533
1254,823,440,794,3311
1254,823,7,2241,4325
1254,7,2,2241,3504
1254,823,5,794,2876
1254,823,5,2241,4323
1254,2043,215,2241,5753
1254,823,215,2241,4533
1254,1,1,1690,2946
1254,2043,215,2241,5753
1254,32,98,2241,3625
1254,823,76,794,2947
1254,204,10,2241,3709
1254,204,10,2241,3709
1254,204,10,2241,3709
1254,2043,215,2241,5753
1254,204,10,2241,3709
1254,18,1,794,2067
1254,170,13,1690,3127
1254,60,1,2241,3556
1254,2043,215,2241,5753
1254,10,1,481,1746
1254,10,1,1690,2955
1254,18,5,2241,3518
1254,18,5,2241,3518
1254,18,5,481,1758
1254,7,1,2241,3503
1254,187,6,2241,3688
1254,243,5,2241,3743
1254,823,105,1690,3872
1254,823,105,2241,4423
1254,823,105,2241,4423
1254,823,105,2241,4423
1254,823,105,1690,3872
1254,823,105,1690,3872
1254,823,105,2241,4423
1254,823,105,2241,4423
1254,823,105,2241,4423
1254,63,105,2241,3663
1254,823,105,195,2377
1254,170,37,2241,3702
1254,2043,177,794,4268
1254,7,2,2241,3504
1254,113,2,2241,3610
1254,170,37,2241,3702
1254,60,37,1690,3041
1254,170,37,1690,3151
1254,170,37,2241,3702
1254,243,4,794,2295
1254,47,1,2241,3543
1254,187,3,481,1925
1254,187,3,2241,3685
1254,170,3,1690,3117
1254,243,1,794,2292
1254,47,1,2241,3543
1254,823,69,481,2627
1254,823,69,481,2627
1254,823,69,2241,4387
1254,21,1,2241,3517
1254,129,21,2241,3645
1254,204,98,2241,3797
1254,823,1,481,2559
1254,60,37,1690,3041
1254,29,6,2241,3530
1254,823,5,2241,4323
1254,4,3,2241,3502
1254,18,5,2241,3518
1254,14,1,2241,3510
1254,823,2,2241,4320
1254,18,11,481,1764
1254,47,1,2241,3543
1254,823,69,2241,4387
1254,823,69,1690,3836
1254,823,69,2241,4387
1254,9,1,2241,3505
1254,243,16,2241,3754
1254,45,1,2241,3541
1254,45,1,2241,3541
1254,823,98,2241,4416
1254,823,440,2241,4758
1254,28,1,2241,3524
1254,170,223,2241,3888
1254,47,1,2241,3543
1254,109,3,2241,3607
1254,170,223,2241,3888
1254,2043,11,2241,5549
1254,823,1,1690,3768
1254,243,16,1690,3203
1254,8,1,2241,3504
1254,60,1,2241,3556
1254,129,7,2241,3631
1254,243,13,2241,3751
1254,187,440,1690,3571
1254,2043,223,2241,5761
1254,187,440,2241,4122
1254,187,440,2241,4122
1254,187,440,2241,4122
1254,23,1,2241,3519
1254,29,3,2241,3527
1254,165,16,1690,3125
1254,2043,223,2241,5761
1254,823,98,481,2656
1254,213,4,2241,3712
1254,2043,216,2241,5754
1254,2043,216,2241,5754
1254,2043,216,2241,5754
1254,2043,216,2241,5754
1254,213,20,794,2281
1254,2043,177,794,4268
1254,213,26,1690,3183
1254,2043,22,2241,5560
1254,2043,177,2241,5715
1254,2043,177,2241,5715
1254,2043,177,794,4268
1254,2043,13,481,3791
1254,9,3,1690,2956
1254,2043,51,1690,5038
1254,2043,332,2241,5870
1254,2043,332,2241,5870
1254,2043,332,1690,5319
1254,2043,332,1690,5319
1254,2043,332,96,3725
1254,2043,223,2241,5761
1254,2043,3,794,4094
1254,2043,149,1690,5136
1254,2043,149,2241,5687
1254,2043,149,794,4240
1254,2043,149,2241,5687
1254,213,26,1690,3183
1254,213,26,2241,3734
1254,213,26,2241,3734
1254,213,26,2241,3734
1254,9,3,1690,2956
1254,213,26,2241,3734
1254,213,26,481,1974
1254,2043,149,2241,5687
1254,9,3,1690,2956
1254,187,440,2241,4122
1254,187,440,2241,4122
1254,187,440,2241,4122
1254,187,440,2241,4122
1254,187,440,2241,4122
1254,2043,1,2241,5539
1254,2043,8,2241,5546
1254,823,440,2241,4758
1254,2043,149,2241,5687
1254,109,3,481,1847
1254,2043,219,2241,5757
1254,2043,219,794,4310
1254,2043,219,1690,5206
1254,2043,219,2241,5757
1254,2043,219,2241,5757
1254,2043,219,794,4310
1254,2043,61,2241,5599
1254,170,215,2241,3880
1254,170,215,2241,3880
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,170,215,2241,3880
1254,170,215,2241,3880
1254,170,215,2241,3880
1254,823,440,2241,4758
1254,823,440,2241,4758
1254,170,10,2241,3675
1254,170,10,2241,3675
1254,2043,23,2241,5561
1254,2043,23,2241,5561
1254,2043,23,2241,5561
1254,170,1,1690,3115
1254,2043,177,2241,5715
1254,2043,177,481,3955
1254,2043,177,1690,5164
1254,165,26,2241,3686
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,204,4,2241,3703
1254,204,2,2241,3701
1254,2043,149,1690,5136
1254,170,223,2241,3888
1254,2043,149,2241,5687
1254,823,223,2241,4541
1254,2043,216,794,4307
1254,2043,149,2241,5687
1254,2043,117,1690,5104
1254,243,12,2241,3750
1254,2043,177,2241,5715
1254,213,50,1690,3207
1254,213,50,2241,3758
1254,213,50,794,2311
1254,2043,177,2241,5715
1254,2043,13,2241,5551
1254,823,440,2241,4758
1254,823,440,2241,4758
1254,2043,1,2241,5539
1254,2043,1,2241,5539
1254,213,50,2241,3758
1254,213,50,2241,3758
1254,2043,177,2241,5715
1254,2043,177,2241,5715
1254,2043,177,2241,5715
1254,204,61,2241,3760
1254,2043,61,2241,5599
1254,204,7,794,2259
1254,2043,14,2241,5552
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,165,29,2241,3689
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,440,2241,4758
1254,823,440,1690,4207
1254,823,440,2241,4758
1254,823,76,1690,3843
1254,823,76,1690,3843
1254,2043,177,481,3955
1254,129,2,2241,3626
1254,129,2,2241,3626
1254,243,5,2241,3743
1254,2043,223,2241,5761
1254,47,223,2241,3765
1254,2043,216,1690,5203
1254,2043,223,794,4314
1254,2043,223,2241,5761
1254,7,223,2241,3725
1254,823,440,2241,4758
1254,823,440,2241,4758
1254,823,440,2241,4758
1254,823,440,2241,4758
1254,823,440,2241,4758
1254,2043,149,2241,5687
1254,823,440,2241,4758
1254,823,440,1690,4207
1254,2043,149,2241,5687
1254,823,440,2241,4758
1254,29,1,481,1765
1254,32,98,2241,3625
1254,2043,216,794,4307
1254,2043,7,2241,5545
1254,823,14,2241,4332
1254,213,223,2241,3931
1254,213,223,2241,3931
1254,2043,149,2241,5687
1254,2043,223,1690,5210
1254,2043,149,2241,5687
1254,2043,223,2241,5761
1254,213,223,2241,3931
1254,213,223,2241,3931
1254,170,223,2241,3888
1254,213,223,2241,3931
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,113,4,2241,3612
1254,2043,216,794,4307
1254,23,2,2241,3520
1254,113,6,1690,3063
1254,7,1,1690,2952
1254,2043,149,1690,5136
1254,170,215,2241,3880
1254,170,215,2241,3880
1254,170,215,2241,3880
1254,2043,215,2241,5753
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,1,2241,5539
1254,2043,10,2241,5548
1254,165,3,2241,3663
1254,823,440,2241,4758
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,21,11,2241,3527
1254,170,215,2241,3880
1254,170,215,2241,3880
1254,170,215,2241,3880
1254,170,215,2241,3880
1254,170,215,2241,3880
1254,170,215,2241,3880
1254,170,215,2241,3880
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,129,1,481,1865
1254,7,1,2241,3503
1254,165,29,2241,3689
1254,165,29,2241,3689
1254,2043,61,2241,5599
1254,113,2,2241,3610
1254,32,98,2241,3625
1254,823,76,1690,3843
1254,823,76,2241,4394
1254,823,76,2241,4394
1254,2043,3,794,4094
1254,823,223,2241,4541
1254,2043,149,2241,5687
1254,170,3,2241,3668
1254,170,223,2241,3888
1254,2043,2,2241,5540
1254,823,61,2241,4379
1254,165,29,2241,3689
1254,165,29,794,2242
1254,823,440,2241,4758
1254,823,440,2241,4758
1254,823,440,2241,4758
1254,2043,216,794,4307
1254,2043,576,794,4667
1254,2043,332,2241,5870
1254,823,440,2241,4758
1254,170,215,2241,3880
1254,2043,1,2241,5539
1254,32,18,1690,2994
1254,32,1,1690,2977
1254,19,6,96,1375
1254,2043,177,96,3570
1254,170,2,1690,3116
1254,2043,35,2241,5573
1254,2043,35,2241,5573
1254,2043,35,2241,5573
1254,2043,35,2241,5573
1254,2043,35,2241,5573
1254,2043,149,2241,5687
1254,2043,177,1690,5164
1254,2043,13,1690,5000
1254,2043,4,2241,5542
1254,213,21,2241,3729
1254,2043,3,2241,5541
1254,2043,2,1690,4989
1254,823,76,1690,3843
1254,213,1,481,1949
1254,2043,1,794,4092
1254,2043,216,481,3994
1254,213,21,1690,3178
1254,2043,177,2241,5715
1254,2043,10,1690,4997
1254,2043,4,1690,4991
1254,2043,332,1690,5319
1254,2043,332,2241,5870
1254,2043,332,794,4423
1254,2043,41,2241,5579
1254,2043,41,1690,5028
1254,2043,41,2241,5579
1254,2043,41,481,3819
1254,2043,332,2241,5870
1254,2043,332,1690,5319
1254,2043,332,2241,5870
1254,2043,332,794,4423
1254,2043,149,2241,5687
1254,2043,51,2241,5589
1254,213,50,2241,3758
1254,213,50,794,2311
1254,170,10,2241,3675
1254,204,10,2241,3709
1254,2043,216,1690,5203
1254,18,11,1690,2973
1254,2043,149,2241,5687
1254,187,5,1690,3136
1254,2043,216,2241,5754
1254,2043,216,2241,5754
1254,823,440,2241,4758
1254,823,5,481,2563
1254,823,5,481,2563
1254,63,5,1690,3012
1254,823,98,1690,3865
1254,2043,149,2241,5687
1254,47,1,481,1783
1254,823,1,2241,4319
1254,14,1,2241,3510
1254,45,1,2241,3541
1254,823,98,481,2656
1254,823,1,2241,4319
1254,2043,216,2241,5754
1254,2043,216,2241,5754
1254,113,576,2241,4184
1254,113,576,2241,4184
1254,2043,216,481,3994
1254,90,576,195,2115
1254,2043,576,2241,6114
1254,2043,216,2241,5754
1254,113,2,2241,3610
1254,2043,216,1690,5203
1254,165,29,2241,3689
1254,2043,216,2241,5754
1254,65,5,1690,3014
1254,7,3,2241,3505
1254,9,1,2241,3505
1254,63,2,1690,3009
1254,63,1,1690,3008
1254,2043,149,2241,5687
1254,129,16,2241,3640
1254,129,9,794,2186
1254,63,1,1690,3008
1254,11,1,2241,3507
1254,243,1,2241,3739
1254,204,6,2241,3705
1254,823,76,2241,4394
1254,2043,149,794,4240
1254,63,1,481,1799
1254,2043,17,2241,5555
1254,2043,17,2241,5555
1254,2043,17,2241,5555
1254,823,76,2241,4394
1254,823,76,1690,3843
1254,7,1,2241,3503
1254,2043,1,2241,5539
1254,28,1,1690,2973
1254,60,3,2241,3558
1254,60,3,2241,3558
1254,129,16,2241,3640
1254,170,223,195,1842
1254,63,3,2241,3561
1254,823,98,794,2969
1254,14,6,1690,2964
1254,129,21,2241,3645
1254,8,5,481,1748
1254,8,2,2241,3505
1254,8,5,2241,3508
1254,7,1,1690,2952
1254,1,1,2241,3497
1254,823,76,794,2947
1254,8,5,794,2061
1254,170,37,2241,3702
1254,823,105,2241,4423
1254,823,105,2241,4423
1254,2043,13,1690,5000
1254,47,1,1690,2992
1254,9,4,2241,3508
1254,243,13,2241,3751
1254,165,26,2241,3686
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,63,1,2241,3559
1254,170,7,2241,3672
1254,823,105,2241,4423
1254,823,76,794,2947
1254,18,1,1690,2963
1254,823,2,2241,4320
1254,165,2,2241,3662
1254,2043,23,794,4114
1254,165,23,2241,3683
1254,63,1,1690,3008
1254,129,16,2241,3640
1254,129,16,2241,3640
1254,45,3,2241,3543
1254,170,76,2241,3741
1254,823,105,1690,3872
1254,823,4,195,2276
1254,47,1,1690,2992
1254,170,4,2241,3669
1254,29,3,794,2080
1254,823,440,2241,4758
1254,823,440,2241,4758
1254,823,440,2241,4758
1254,823,2,2241,4320
1254,823,98,2241,4416
1254,2043,17,2241,5555
1254,2043,1,1690,4988
1254,9,1,2241,3505
1254,243,223,794,2514
1254,243,223,2241,3961
1254,243,223,2241,3961
1254,243,223,2241,3961
1254,2043,3,2241,5541
1254,2043,5,2241,5543
1254,213,1,2241,3709
1254,7,2,1690,2953
1254,165,29,195,1643
1254,243,16,2241,3754
1254,170,37,2241,3702
1254,60,4,2241,3559
1254,60,4,2241,3559
1254,23,3,2241,3521
1254,23,3,96,1376
1254,23,1,2241,3519
1254,23,98,2241,3616
1254,1,76,2241,3572
1254,2043,35,1690,5022
1254,2043,35,2241,5573
1254,2043,35,2241,5573
1254,2043,35,2241,5573
1254,2043,35,2241,5573
1254,19,1,481,1755
1254,2043,35,2241,5573
1254,2043,35,2241,5573
1254,2043,35,2241,5573
1254,170,2,2241,3667
1254,165,26,2241,3686
1254,823,105,2241,4423
1254,21,1,2241,3517
1254,165,5,794,2218
1254,165,26,794,2239
1254,113,1,2241,3609
1254,165,7,2241,3667
1254,109,12,2241,3616
1254,2043,1,2241,5539
1254,2043,16,2241,5554
1254,243,1,2241,3739
1254,109,12,2241,3616
1254,2043,6,2241,5544
1254,823,61,2241,4379
1254,823,76,1690,3843
1254,2043,17,2241,5555
1254,2043,16,2241,5554
1254,823,15,2241,4333
1254,823,15,2241,4333
1254,823,15,2241,4333
1254,823,15,2241,4333
1254,823,15,2241,4333
1254,823,15,2241,4333
1254,823,15,2241,4333
1254,823,15,2241,4333
1254,823,15,2241,4333
1254,823,15,2241,4333
1254,823,15,2241,4333
1254,823,15,2241,4333
1254,823,15,2241,4333
1254,823,15,2241,4333
1254,823,15,2241,4333
1254,213,21,1690,3178
1254,32,18,2241,3545
1254,2043,1,2241,5539
1254,32,1,2241,3528
1254,65,31,1690,3040
1254,165,5,2241,3665
1254,65,19,1690,3028
1254,18,1,2241,3514
1254,9,2,1690,2955
1254,9,2,1690,2955
1254,32,18,481,1785
1254,18,3,2241,3516
1254,7,2,2241,3504
1254,32,18,481,1785
1254,823,76,2241,4394
1254,204,1,2241,3700
1254,47,1,2241,3543
1254,63,5,2241,3563
1254,42,9,2241,3546
1254,2043,13,2241,5551
1254,2043,5,2241,5543
1254,2043,7,2241,5545
1254,213,50,2241,3758
1254,204,98,2241,3797
1254,47,1,794,2096
1254,243,6,2241,3744
1254,129,13,481,1877
1254,823,69,2241,4387
1254,47,37,2241,3579
1254,65,1,2241,3561
1254,65,31,2241,3591
1254,65,2,2241,3562
1254,65,19,2241,3579
1254,65,19,2241,3579
1254,109,12,2241,3616
1254,65,31,2241,3591
1254,25,15,2241,3535
1254,165,2,2241,3662
1254,165,26,2241,3686
1254,65,19,2241,3579
1254,65,31,1690,3040
1254,65,19,2241,3579
1254,109,3,481,1847
1254,170,11,1690,3125
1254,170,8,2241,3673
1254,204,2,2241,3701
1254,2043,23,195,3515
1254,823,440,2241,4758
1254,823,440,2241,4758
1254,2043,332,2241,5870
1254,2043,332,481,4110
1254,2043,332,2241,5870
1254,2043,1,2241,5539
1254,2043,332,481,4110
1254,823,98,2241,4416
1254,2043,13,481,3791
1254,2043,1,794,4092
1254,823,440,481,2998
1254,2043,332,794,4423
1254,2043,1,1690,4988
1254,2043,332,481,4110
1254,2043,177,2241,5715
1254,2043,177,481,3955
1254,2043,13,2241,5551
1254,2043,13,481,3791
1254,2043,332,1690,5319
1254,213,20,2241,3728
1254,2043,332,794,4423
1254,2043,6,794,4097
1254,2043,576,2241,6114
1254,2043,576,1690,5563
1254,2043,576,2241,6114
1254,2043,576,2241,6114
1254,2043,576,2241,6114
1254,823,440,1690,4207
1254,2043,576,2241,6114
1254,2043,576,2241,6114
1254,2043,576,1690,5563
1254,823,440,2241,4758
1254,2043,576,2241,6114
1254,823,440,195,2712
1254,823,440,2241,4758
1254,165,1,2241,3661
1254,165,16,2241,3676
1254,823,576,1690,4343
1254,170,5,1690,3119
1254,2043,576,2241,6114
1254,170,1,2241,3666
1254,2043,216,481,3994
1254,2043,576,2241,6114
1254,65,31,2241,3591
1254,243,12,1690,3199
1254,10,2,2241,3507
1254,823,98,481,2656
1254,823,98,481,2656
1254,32,18,794,2098
1254,823,98,1690,3865
1254,204,2,2241,3701
1254,204,2,2241,3701
1254,7,1,2241,3503
1254,243,30,794,2321
1254,32,18,2241,3545
1254,2043,219,2241,5757
1254,2043,219,2241,5757
1254,243,219,2241,3957
1254,165,29,2241,3689
1254,2043,219,2241,5757
1254,2043,219,2241,5757
1254,2043,219,2241,5757
1254,2043,219,2241,5757
1254,2043,219,2241,5757
1254,165,29,794,2242
1254,90,576,2241,4161
1254,2043,219,2241,5757
1254,2043,219,2241,5757
1254,113,2,2241,3610
1254,45,219,2241,3759
1254,2043,219,2241,5757
1254,109,219,2241,3823
1254,2043,576,794,4667
1254,165,29,2241,3689
1254,2043,219,2241,5757
1254,823,219,2241,4537
1254,204,219,2241,3918
1254,2043,219,794,4310
1254,165,7,2241,3667
1254,243,219,1690,3406
1254,109,219,1690,3272
1254,109,219,1690,3272
1254,823,219,2241,4537
1254,165,16,2241,3676
1254,165,16,1690,3125
1254,2043,576,2241,6114
1254,32,18,2241,3545
1254,823,105,1690,3872
1254,823,105,2241,4423
1254,2043,14,2241,5552
1254,2043,14,2241,5552
1254,823,98,481,2656
1254,12,2,481,1749
1254,823,1,2241,4319
1254,2043,1,794,4092
1254,213,1,2241,3709
1254,823,3,2241,4321
1254,21,1,2241,3517
1254,213,3,1690,3160
1254,2043,2,1690,4989
1254,2043,35,2241,5573
1254,2043,35,2241,5573
1254,2043,35,2241,5573
1254,2043,35,2241,5573
1254,2043,35,2241,5573
1254,170,1,2241,3666
1254,170,11,2241,3676
1254,165,26,1690,3135
1254,165,26,2241,3686
1254,823,105,1690,3872
1254,823,105,794,2976
1254,823,105,794,2976
1254,2043,17,2241,5555
1254,2043,17,2241,5555
1254,2043,17,2241,5555
1254,2043,177,794,4268
1254,2043,177,2241,5715
1254,2043,177,2241,5715
1254,2043,177,2241,5715
1254,2043,177,2241,5715
1254,32,1,2241,3528
1254,109,2,1690,3055
1254,32,18,1690,2994
1254,165,98,481,1998
1254,2043,23,2241,5561
1254,823,1,2241,4319
1254,9,1,481,1745
1254,823,105,2241,4423
1254,65,31,2241,3591
1254,823,105,2241,4423
1254,7,3,2241,3505
1254,4,1,2241,3500
1254,129,13,481,1877
1254,129,13,2241,3637
1254,129,13,2241,3637
1254,25,15,2241,3535
1254,823,98,2241,4416
1254,243,1,2241,3739
1254,823,105,794,2976
1254,823,105,2241,4423
1254,823,440,1690,4207
1254,165,98,481,1998
1254,165,26,794,2239
1254,2043,17,2241,5555
1254,2043,19,2241,5557
1254,2043,19,2241,5557
1254,2043,19,794,4110
1254,823,440,2241,4758
1254,823,440,2241,4758
1254,165,5,1690,3114
1254,170,10,2241,3675
1254,823,1,1690,3768
1254,823,1,1690,3768
1254,823,76,2241,4394
1254,823,76,2241,4394
1254,2043,215,2241,5753
1254,32,98,2241,3625
1254,823,105,2241,4423
1254,2043,215,2241,5753
1254,204,1,1690,3149
1254,2043,440,2241,5978
1254,823,440,2241,4758
1254,2043,215,2241,5753
1254,165,29,1690,3138
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,213,1,2241,3709
1254,2043,215,2241,5753
1254,2043,576,481,4354
1254,2043,215,2241,5753
1254,2043,21,2241,5559
1254,2043,215,2241,5753
1254,2043,21,2241,5559
1254,2043,21,1690,5008
1254,2043,21,2241,5559
1254,2043,215,2241,5753
1254,2043,21,2241,5559
1254,2043,21,1690,5008
1254,2043,215,2241,5753
1254,213,20,1690,3177
1254,2043,215,2241,5753
1254,42,35,2241,3572
1254,2043,215,2241,5753
1254,170,5,2241,3670
1254,2043,215,2241,5753
1254,165,223,2241,3883
1254,165,223,2241,3883
1254,2043,215,2241,5753
1254,29,6,1690,2979
1254,170,215,2241,3880
1254,170,223,794,2441
1254,170,215,2241,3880
1254,213,223,2241,3931
1254,213,223,2241,3931
1254,243,16,1690,3203
1254,170,223,1690,3337
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,223,2241,5761
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,243,223,2241,3961
1254,243,223,2241,3961
1254,243,223,2241,3961
1254,243,223,2241,3961
1254,2043,215,2241,5753
1254,243,223,2241,3961
1254,2043,215,2241,5753
1254,170,223,2241,3888
1254,2043,7,794,4098
1254,90,576,2241,4161
1254,2043,215,2241,5753
1254,823,215,2241,4533
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,823,576,2241,4894
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,576,1690,5563
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,576,2241,6114
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,2043,576,2241,6114
1254,2043,576,2241,6114
1254,2043,576,794,4667
1254,2043,576,2241,6114
1254,2043,576,2241,6114
1254,2043,576,2241,6114
1254,109,12,96,1471
1254,165,29,481,1929
1254,165,29,481,1929
1254,165,29,2241,3689
1254,170,576,2241,4241
1254,823,76,2241,4394
1254,823,76,2241,4394
1254,63,2,195,1514
1254,170,3,481,1908
1254,204,7,2241,3706
1254,63,7,2241,3565
1254,42,12,1690,2998
1254,11,1,2241,3507
1254,823,1,2241,4319
1254,2043,3,2241,5541
1254,2043,22,2241,5560
1254,2043,10,2241,5548
1254,2043,1,1690,4988
1254,187,440,2241,4122
1254,187,440,2241,4122
1254,187,440,2241,4122
1254,187,440,794,2675
1254,187,440,2241,4122
1254,187,440,2241,4122
1254,187,440,2241,4122
1254,187,440,2241,4122
1254,187,440,2241,4122
1254,187,440,2241,4122
1254,187,440,1690,3571
1254,187,440,195,2076
1254,187,440,2241,4122
1254,187,440,2241,4122
1254,2043,41,481,3819
1254,2043,177,2241,5715
1254,187,440,2241,4122
1254,187,440,2241,4122
1254,187,440,2241,4122
1254,187,440,481,2362
1254,187,440,2241,4122
1254,187,440,2241,4122
1254,187,440,2241,4122
1254,187,440,2241,4122
1254,187,440,1690,3571
1254,2043,149,1690,5136
1254,2043,7,2241,5545
1254,2043,16,1690,5003
1254,2043,4,2241,5542
1254,213,1,2241,3709
1254,2043,10,2241,5548
1254,2043,177,2241,5715
1254,2043,177,2241,5715
1254,2043,177,1690,5164
1254,2043,332,794,4423
1254,2043,332,481,4110
1254,2043,332,2241,5870
1254,2043,332,2241,5870
1254,2043,332,2241,5870
1254,2043,332,2241,5870
1254,2043,41,2241,5579
1254,2043,41,2241,5579
1254,2043,11,1690,4998
1254,65,117,1690,3126
1254,170,117,1690,3231
1254,170,117,2241,3782
1254,2043,177,2241,5715
1254,2043,149,1690,5136
1254,2043,51,2241,5589
1254,213,20,2241,3728
1254,1,1,2241,3497
1254,2043,51,2241,5589
1254,2043,216,1690,5203
1254,2043,332,794,4423
1254,2043,332,794,4423
1254,2043,51,2241,5589
1254,2043,149,2241,5687
1254,2043,332,1690,5319
1254,2043,332,481,4110
1254,2043,332,794,4423
1254,2043,15,1690,5002
1254,2043,6,794,4097
1254,2043,149,794,4240
1254,2043,177,2241,5715
1254,2043,149,794,4240
1254,2043,177,2241,5715
1254,2043,149,2241,5687
1254,2043,332,2241,5870
1254,2043,177,794,4268
1254,2043,149,1690,5136
1254,2043,51,794,4142
1254,213,50,794,2311
1254,2043,177,2241,5715
1254,2043,216,2241,5754
1254,2043,216,794,4307
1254,2043,149,2241,5687
1254,2043,216,2241,5754
1254,2043,216,96,3609
1254,2043,216,2241,5754
1254,2043,216,96,3609
1254,2043,216,2241,5754
1254,2043,216,1690,5203
1254,2043,216,2241,5754
1254,2043,216,2241,5754
1254,2043,216,2241,5754
1254,2043,332,2241,5870
1254,2043,41,2241,5579
1254,2043,332,1690,5319
1254,2043,332,1690,5319
1254,2043,332,2241,5870
1254,2043,332,2241,5870
1254,2043,216,195,3708
1254,2043,22,2241,5560
1254,2043,177,2241,5715
1254,2043,332,2241,5870
1254,2043,13,794,4104
1254,2043,177,2241,5715
1254,2043,51,2241,5589
1254,2043,51,1690,5038
1254,2043,2,2241,5540
1254,2043,8,2241,5546
1254,2043,216,2241,5754
1254,2043,216,2241,5754
1254,2043,332,794,4423
1254,2043,332,2241,5870
1254,2043,332,1690,5319
1254,2043,332,2241,5870
1254,2043,332,96,3725
1254,2043,332,794,4423
1254,2043,332,794,4423
1254,2043,332,2241,5870
1254,2043,332,2241,5870
1254,2043,332,794,4423
1254,2043,332,481,4110
1254,2043,332,2241,5870
1254,2043,332,1690,5319
1254,2043,332,2241,5870
1254,2043,332,2241,5870
1254,2043,332,481,4110
1254,2043,332,2241,5870
1254,2043,332,1690,5319
1254,2043,332,195,3824
1254,2043,332,2241,5870
1254,2043,332,1690,5319
1254,2043,332,481,4110
1254,2043,332,2241,5870
1254,2043,332,2241,5870
1254,2043,332,481,4110
1254,2043,332,2241,5870
1254,2043,332,2241,5870
1254,2043,332,2241,5870
1254,2043,332,2241,5870
1254,2043,332,1690,5319
1254,2043,332,794,4423
1254,2043,332,481,4110
1254,2043,332,2241,5870
1254,2043,216,2241,5754
1254,2043,216,2241,5754
1254,204,117,1690,3265
1254,243,576,2241,4314
1254,213,50,2241,3758
1254,2043,1,2241,5539
1254,213,50,1690,3207
1254,2043,4,1690,4991
1254,2043,8,2241,5546
1254,2043,35,2241,5573
1254,2043,8,2241,5546
1254,2043,11,2241,5549
1254,42,576,2241,4113
1254,2043,177,1690,5164
1254,823,5,1690,3772
1254,823,5,2241,4323
1254,2043,1,2241,5539
1254,2043,41,2241,5579
1254,2043,41,2241,5579
1254,2043,41,2241,5579
1254,2043,41,2241,5579
1254,2043,41,2241,5579
1254,2043,177,2241,5715
1254,2043,177,2241,5715
1254,42,576,2241,4113
1254,2043,216,2241,5754
1254,42,576,2241,4113
1254,2043,332,2241,5870
1254,2043,332,2241,5870
1254,2043,332,2241,5870
1254,2043,332,2241,5870
1254,2043,177,1690,5164
1254,42,576,2241,4113
1254,2043,332,2241,5870
1254,2043,332,1690,5319
1254,2043,332,96,3725
1254,2043,13,2241,5551
1254,2043,332,1690,5319
1254,2043,177,2241,5715
1254,2043,177,2241,5715
1254,2043,177,2241,5715
1254,2043,149,2241,5687
1254,2043,332,794,4423
1254,2043,332,481,4110
1254,213,50,1690,3207
1254,2043,7,2241,5545
1254,2043,177,2241,5715
1254,2043,177,2241,5715
1254,2043,177,2241,5715
1254,129,1,2241,3625
1254,823,2,2241,4320
1254,170,13,481,1918
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,170,13,794,2231
1254,45,1,2241,3541
1254,28,1,2241,3524
1254,109,2,2241,3606
1254,823,215,2241,4533
1254,4,2,2241,3501
1254,204,2,2241,3701
1254,823,215,2241,4533
1254,45,1,1690,2990
1254,823,215,2241,4533
1254,243,2,481,1980
1254,823,215,2241,4533
1254,12,1,1690,2957
1254,12,2,2241,3509
1254,63,9,2241,3567
1254,204,1,2241,3700
1254,823,215,2241,4533
1254,18,5,2241,3518
1254,823,215,2241,4533
1254,170,5,2241,3670
1254,45,4,2241,3544
1254,823,215,2241,4533
1254,45,4,2241,3544
1254,45,2,1690,2991
1254,823,215,2241,4533
1254,823,440,2241,4758
1254,823,215,2241,4533
1254,823,215,2241,4533
1254,8,1,794,2057
1254,60,5,2241,3560
1254,109,2,2241,3606
1254,823,215,2241,4533
1254,823,69,2241,4387
1254,823,69,2241,4387
1254,2043,16,794,4107
1254,823,69,1690,3836
1254,823,69,2241,4387
1254,45,5,481,1785
1254,7,3,2241,3505
1254,823,215,2241,4533
1254,243,60,2241,3798
1254,7,1,2241,3503
1254,170,37,195,1656
1254,60,1,2241,3556
1254,823,215,2241,4533
1254,243,60,1690,3247
1254,243,60,794,2351
1254,243,30,2241,3768
1254,165,2,794,2215
1254,45,8,481,1788
1254,29,7,2241,3531
1254,823,2,2241,4320
1254,823,215,2241,4533
1254,32,6,2241,3533
1254,823,215,2241,4533
1254,63,1,2241,3559
1254,63,1,1690,3008
1254,129,3,2241,3627
1254,42,9,2241,3546
1254,823,215,2241,4533
1254,42,9,794,2099
1254,60,17,2241,3572
1254,823,215,2241,4533
1254,60,17,2241,3572
1254,60,17,2241,3572
1254,23,1,96,1374
1254,823,215,2241,4533
1254,170,13,1690,3127
1254,243,2,481,1980
1254,45,8,1690,2997
1254,823,215,2241,4533
1254,243,60,2241,3798
1254,823,215,2241,4533
1254,823,7,481,2565
1254,823,215,2241,4533
1254,823,7,481,2565
1254,823,215,2241,4533
1254,63,2,2241,3560
1254,243,60,794,2351
1254,823,215,2241,4533
1254,243,60,2241,3798
1254,170,24,2241,3689
1254,170,24,2241,3689
1254,170,24,2241,3689
1254,170,24,2241,3689
1254,170,24,1690,3138
1254,170,24,2241,3689
1254,170,24,481,1929
1254,823,215,2241,4533
1254,204,10,2241,3709
1254,129,7,2241,3631
1254,823,215,2241,4533
1254,187,3,2241,3685
1254,42,5,1690,2991
1254,42,5,2241,3542
1254,823,17,2241,4335
1254,60,17,2241,3572
1254,60,17,1690,3021
1254,823,215,2241,4533
1254,63,4,2241,3562
1254,9,2,2241,3506
1254,823,69,2241,4387
1254,823,215,2241,4533
1254,823,69,2241,4387
1254,45,2,1690,2991
1254,823,215,2241,4533
1254,45,8,1690,2997
1254,42,3,2241,3540
1254,129,16,2241,3640
1254,823,76,1690,3843
1254,823,76,2241,4394
1254,243,98,2241,3836
1254,243,98,481,2076
1254,243,98,2241,3836
1254,129,13,1690,3086
1254,129,21,794,2198
1254,823,17,2241,4335
1254,823,440,2241,4758
1254,204,1,794,2253
1254,42,12,794,2102
1254,32,5,1690,2981
1254,32,5,2241,3532
1254,2043,1,2241,5539
1254,243,60,794,2351
1254,243,60,1690,3247
1254,29,3,2241,3527
1254,10,6,2241,3511
1254,2043,215,2241,5753
1254,243,30,1690,3217
1254,243,30,2241,3768
1254,243,30,1690,3217
1254,243,60,794,2351
1254,2043,215,2241,5753
1254,243,30,794,2321
1254,170,37,481,1942
1254,2043,215,2241,5753
1254,243,60,794,2351
1254,243,60,2241,3798
1254,10,2,2241,3507
1254,28,98,2241,3621
1254,11,3,2241,3509
1254,204,16,794,2268
1254,204,16,2241,3715
1254,204,16,2241,3715
1254,204,16,481,1955
1254,204,16,2241,3715
1254,2043,215,2241,5753
1254,18,5,2241,3518
1254,2043,215,2241,5753
1254,823,69,1690,3836
1254,2043,215,2241,5753
1254,243,6,2241,3744
1254,2043,14,2241,5552
1254,18,11,2241,3524
1254,18,11,2241,3524
1254,2043,215,2241,5753
1254,2043,215,2241,5753
1254,63,5,1690,3012
1254,170,3,2241,3668
1254,823,98,481,2656
290,204,1,2241,2736
290,823,7,2241,3361
290,823,440,1690,3243
290,42,2,481,815
290,823,105,2241,3459
290,823,105,794,2012
290,243,16,794,1343
290,42,9,2241,2582
290,170,37,1690,2187
290,170,37,1690,2187
290,170,1,1690,2151
290,2043,11,2241,4585
290,823,98,794,2005
290,823,98,794,2005
290,45,1,2241,2577
290,170,37,481,978
290,60,2,1690,2042
290,204,1,96,591
290,823,69,481,1663
290,823,69,794,1976
290,823,69,481,1663
290,63,7,481,841
290,129,1,2241,2661
290,28,98,2241,2657
290,823,440,481,2034
290,204,2,1690,2186
290,32,98,2241,2661
290,243,1,2241,2775
290,2043,223,2241,4797
290,2043,223,2241,4797
290,28,2,2241,2561
290,823,98,481,1692
290,213,4,1690,2197
290,2043,216,1690,4239
290,213,20,2241,2764
290,2043,332,1690,4355
290,2043,177,1690,4200
290,2043,22,481,2836
290,2043,216,1690,4239
290,2043,332,2241,4906
290,2043,332,481,3146
290,2043,3,2241,4577
290,2043,149,1690,4172
290,213,26,481,1010
290,213,26,1690,2219
290,213,26,2241,2770
290,2043,149,794,3276
290,2043,10,794,3137
290,187,440,481,1398
290,2043,177,481,2991
290,2043,219,481,3033
290,2043,219,2241,4793
290,2043,149,481,2963
290,2043,219,1690,4242
290,823,440,1690,3243
290,2043,177,481,2991
290,165,223,1690,2368
290,65,5,2241,2601
290,90,117,1690,2187
290,2043,149,794,3276
290,2043,117,1690,4140
290,2043,149,794,3276
290,2043,117,1690,4140
290,2043,177,481,2991
290,213,223,2241,2967
290,129,3,1690,2112
290,2043,1,2241,4575
290,823,76,2241,3430
290,204,16,1690,2200
290,170,61,1690,2211
290,243,5,1690,2228
290,243,12,1690,2235
290,2043,223,1690,4246
290,213,223,794,1520
290,165,29,1690,2174
290,165,29,481,965
290,165,29,1690,2174
290,2043,216,794,3343
290,2043,16,481,2830
290,19,6,1690,2005
290,2043,177,2241,4751
290,2043,216,481,3030
290,213,21,2241,2765
290,2043,332,1690,4355
290,213,50,1690,2243
290,65,19,1690,2064
290,129,21,1690,2130
290,11,1,794,1096
290,823,440,2241,3794
290,187,6,2241,2724
290,8,5,481,784
290,129,21,794,1234
290,47,37,794,1168
290,823,576,794,2483
290,2043,216,1690,4239
290,2043,216,2241,4790
290,2043,216,2241,4790
290,165,29,481,965
290,2043,177,794,3304
290,213,3,481,987
290,129,16,794,1229
290,204,3,1690,2187
290,823,76,1690,2879
290,23,1,1690,2004
290,243,30,794,1357
290,42,12,2241,2585
290,823,1,2241,3355
290,2,1,2241,2534
290,129,16,794,1229
290,823,105,794,2012
290,243,1,2241,2775
290,823,105,2241,3459
290,823,76,794,1983
290,63,5,1690,2048
290,823,1,2241,3355
290,170,76,2241,2777
290,170,76,2241,2777
290,823,440,1690,3243
290,2043,10,1690,4033
290,18,11,794,1113
290,823,105,794,2012
290,823,105,1690,2908
290,165,16,2241,2712
290,165,26,794,1275
290,165,26,794,1275
290,25,15,481,811
290,2043,177,1690,4200
290,213,2,481,986
290,109,12,2241,2652
290,213,21,195,719
290,213,117,1690,2310
290,2043,1,1690,4024
290,65,31,2241,2627
290,47,1,1690,2028
290,18,11,1690,2009
290,113,2,1690,2095
290,42,9,1690,2031
290,2043,7,1690,4030
290,2043,4,1690,4027
290,29,2,2241,2562
290,170,8,1690,2158
290,165,3,794,1252
290,65,31,1690,2076
290,213,7,1690,2200
290,2043,15,1690,4038
290,2043,51,2241,4625
290,2043,51,2241,4625
290,2043,15,2241,4589
290,823,98,96,1307
290,823,98,2241,3452
290,2043,216,2241,4790
290,2043,216,2241,4790
290,113,6,2241,2650
290,165,26,1690,2171
290,823,105,1690,2908
290,823,105,1690,2908
290,823,76,794,1983
290,823,76,1690,2879
290,2043,2,481,2816
290,170,8,1690,2158
290,170,11,794,1265
290,11,9,794,1104
290,823,105,794,2012
290,7,76,1690,2063
290,823,7,794,1914
290,823,4,1690,2807
290,63,1,1690,2044
290,2043,19,2241,4593
290,2043,19,2241,4593
290,2043,17,794,3144
290,2043,177,794,3304
290,21,98,2241,2650
290,165,29,794,1278
290,823,76,1690,2879
290,2043,19,1690,4042
290,2043,332,2241,4906
290,2043,21,481,2835
290,2043,21,2241,4595
290,2043,21,1690,4044
290,2043,21,1690,4044
290,213,20,2241,2764
290,170,5,1690,2155
290,129,5,794,1218
290,170,223,481,1164
290,32,4,1690,2016
290,165,26,794,1275
290,165,16,2241,2712
290,165,26,1690,2171
290,63,2,1690,2045
290,204,10,794,1298
290,823,4,1690,2807
290,243,60,794,1387
290,63,7,2241,2601
290,63,7,2241,2601
290,2043,1,481,2815
290,2043,1,2241,4575
290,187,440,2241,3158
290,187,440,1690,2607
290,187,440,2241,3158
290,187,440,1690,2607
290,187,440,2241,3158
290,187,440,2241,3158
290,2043,1,794,3128
290,2043,177,794,3304
290,2043,1,1690,4024
290,2043,177,2241,4751
290,2043,10,1690,4033
290,2043,332,1690,4355
290,65,117,1690,2162
290,170,117,1690,2267
290,2043,15,2241,4589
290,2043,51,1690,4074
290,2043,216,481,3030
290,2043,61,2241,4635
290,2043,15,2241,4589
290,2043,149,1690,4172
290,2043,15,1690,4038
290,2043,3,2241,4577
290,2043,177,794,3304
290,2043,177,2241,4751
290,2043,149,794,3276
290,2043,51,1690,4074
290,2043,149,2241,4723
290,2043,216,2241,4790
290,2043,216,481,3030
290,2043,149,1690,4172
290,2043,216,1690,4239
290,2043,41,1690,4064
290,2043,177,2241,4751
290,2043,51,1690,4074
290,2043,51,2241,4625
290,2043,216,1690,4239
290,2043,216,794,3343
290,2043,332,96,2761
290,2043,332,1690,4355
290,2043,332,1690,4355
290,2043,332,481,3146
290,2043,332,2241,4906
290,2043,332,794,3459
290,2043,332,1690,4355
290,2043,332,481,3146
290,2043,332,794,3459
290,2043,332,2241,4906
290,2043,332,2241,4906
290,2043,332,794,3459
290,2043,332,794,3459
290,2043,332,2241,4906
290,2043,332,794,3459
290,9,1,1690,1990
290,204,117,1690,2301
290,213,1,2241,2745
290,2043,177,794,3304
290,2043,177,2241,4751
290,2043,332,1690,4355
290,2043,332,1690,4355
290,2043,177,1690,4200
290,2043,149,794,3276
290,823,2,2241,3356
290,243,6,2241,2780
290,90,1,2241,2622
290,45,4,1690,2029
290,7,5,2241,2543
290,14,5,1690,1999
290,14,5,1690,1999
290,14,5,2241,2550
290,823,69,2241,3423
290,63,9,195,557
290,243,60,2241,2834
290,243,30,794,1357
290,29,7,1690,2016
290,243,6,2241,2780
290,45,8,2241,2584
290,45,8,794,1137
290,170,24,1690,2174
290,170,24,481,965
290,60,17,1690,2057
290,129,21,481,921
290,204,2,1690,2186
290,823,69,481,1663
290,823,5,1690,2808
290,42,2,794,1128
290,243,30,1690,2253
290,170,11,2241,2712
290,243,60,481,1074
290,823,4,2241,3358
290,823,69,1690,2872
290,823,69,481,1663
290,11,1,794,1096
290,187,6,2241,2724
290,60,17,481,848
210,170,4,2241,2625
210,243,5,2241,2699
210,29,6,2241,2486
210,823,76,794,1903
210,60,98,2241,2609
210,823,105,1690,2828
210,47,5,794,1056
210,7,2,1690,1909
210,2043,61,1690,4004
210,129,1,794,1134
210,823,7,794,1834
210,45,3,2241,2499
210,18,1,794,1023
210,2043,223,2241,4717
210,45,2,1690,1947
210,823,98,2241,3372
210,213,4,794,1221
210,2043,216,794,3263
210,2043,22,2241,4516
210,2043,177,1690,4120
210,2043,332,481,3066
210,2043,332,1690,4275
210,2043,149,481,2883
210,2043,149,794,3196
210,2043,8,2241,4502
210,2043,8,2241,4502
210,2043,219,794,3266
210,2043,219,1690,4162
210,2043,219,794,3266
210,170,10,794,1184
210,4,2,2241,2457
210,4,2,481,697
210,170,223,1690,2293
210,823,223,96,1352
210,90,117,1690,2107
210,129,4,481,824
210,823,440,1690,3163
210,213,3,481,907
210,47,1,2241,2499
210,2043,223,481,2957
210,11,3,2241,2465
210,243,2,2241,2696
210,213,1,2241,2665
210,823,76,481,1590
210,2043,7,481,2741
210,113,6,1690,2019
210,165,29,2241,2645
210,60,2,2241,2513
210,2043,332,1690,4275
210,2043,216,1690,4159
210,213,26,2241,2690
210,2043,41,1690,3984
210,213,50,1690,2163
210,213,50,794,1267
210,213,50,794,1267
210,213,50,1690,2163
210,823,98,1690,2821
210,2043,149,2241,4643
210,1,1,1690,1902
210,2043,216,2241,4710
210,129,16,1690,2045
210,129,16,195,550
210,2,2,2241,2455
210,2043,216,794,3263
210,32,18,1690,1950
210,213,50,1690,2163
210,213,3,481,907
210,129,16,2241,2596
210,7,1,2241,2459
210,823,76,2241,3350
210,823,12,794,1839
210,23,98,2241,2572
210,823,76,2241,3350
210,45,1,2241,2497
210,45,3,1690,1948
210,129,16,2241,2596
210,11,8,2241,2470
210,823,76,481,1590
210,63,5,481,759
210,823,105,96,1234
210,204,1,794,1209
210,170,2,2241,2623
210,165,29,481,885
210,823,105,794,1932
210,823,105,96,1234
210,823,105,481,1619
210,823,105,794,1932
210,165,16,2241,2632
210,165,26,2241,2642
210,165,26,1690,2091
210,213,2,2241,2666
210,109,12,794,1125
210,2043,41,794,3088
210,2043,6,2241,4500
210,65,31,1690,1996
210,4,2,481,697
210,113,2,2241,2566
210,243,1,794,1248
210,823,1,2241,3275
210,2043,1,2241,4495
210,243,30,481,964
210,243,30,481,964
210,165,2,2241,2618
210,32,18,1690,1950
210,4,2,2241,2457
210,2043,6,2241,4500
210,2043,332,96,2681
210,213,2,794,1219
210,2043,177,481,2911
210,2043,332,794,3379
210,2043,11,2241,4505
210,213,20,2241,2684
210,2043,332,1690,4275
210,165,29,1690,2094
210,243,219,1690,2362
210,823,105,96,1234
210,2043,23,481,2757
210,204,3,96,513
210,45,1,1690,1946
210,823,69,1690,2792
210,2043,17,481,2751
210,2043,19,481,2753
210,2043,3,794,3050
210,2043,3,2241,4497
210,2043,3,2241,4497
210,213,21,2241,2685
210,170,5,794,1179
210,823,223,1690,2946
210,823,223,481,1737
210,170,223,2241,2844
210,170,223,2241,2844
210,213,223,2241,2887
210,90,576,2241,3117
210,2043,576,1690,4519
210,165,26,2241,2642
210,170,5,794,1179
210,60,4,1690,1964
210,823,76,1690,2799
210,204,1,1690,2105
210,187,440,2241,3078
210,213,50,481,954
210,2043,1,794,3048
210,2043,13,1690,3956
210,2043,10,2241,4504
210,2043,332,481,3066
210,2043,332,96,2681
210,2043,332,1690,4275
210,213,2,794,1219
210,2043,11,1690,3954
210,2043,216,481,2950
210,213,20,794,1237
210,2043,4,2241,4498
210,2043,51,1690,3994
210,2043,149,794,3196
210,2043,332,1690,4275
210,2043,216,9,2478
210,2043,51,2241,4545
210,2043,22,794,3069
210,2043,216,2241,4710
210,2043,216,2241,4710
210,2043,149,1690,4092
210,2043,216,1690,4159
210,2043,216,1690,4159
210,2043,332,1690,4275
210,2043,332,2241,4826
210,2043,332,794,3379
210,2043,332,481,3066
210,2043,332,794,3379
210,2043,332,481,3066
210,2043,332,1690,4275
210,2043,216,96,2565
210,2043,332,794,3379
210,2043,216,2241,4710
210,2043,332,2241,4826
210,2043,332,2241,4826
210,213,50,2241,2714
210,2043,177,794,3224
210,2043,177,2241,4671
210,243,60,2241,2754
210,204,2,481,897
210,204,16,2241,2671
210,204,1,2241,2656
210,170,13,2241,2634
210,45,1,1690,1946
210,243,60,2241,2754
210,42,9,2241,2502
210,60,17,794,1081
210,45,8,2241,2504
210,9,1,2241,2461
210,823,69,794,1896
210,29,3,2241,2483
210,204,98,1690,2202
210,823,2,2241,3276
210,11,3,2241,2465
210,204,2,96,512
210,32,5,481,728
210,32,6,794,1042
210,129,21,2241,2601
210,60,2,481,753
210,243,30,481,964
210,243,30,2241,2724
210,243,30,481,964
210,243,60,1690,2203
210,243,60,794,1307
210,204,2,794,1210
210,165,5,2241,2621
210,823,69,794,1896
210,204,9,2241,2664
210,45,1,1690,1946
210,243,1,1690,2144
148,165,29,2241,2583
148,823,105,2241,3317
148,170,7,794,1119
148,170,37,2241,2596
148,11,1,1690,1850
148,3,3,2241,2395
148,204,1,2241,2594
148,823,9,481,1461
148,823,9,481,1461
148,823,9,481,1461
148,823,9,481,1461
148,2043,1,2241,4433
148,823,69,2241,3281
148,170,13,96,427
148,23,4,794,969
148,243,1,1690,2082
148,823,76,794,1841
148,2043,11,1690,3892
148,2043,22,794,3007
148,2043,22,1690,3903
148,2043,177,2241,4609
148,2043,51,2241,4483
148,2043,149,2241,4581
148,2043,149,481,2821
148,213,26,1690,2077
148,2043,149,794,3134
148,823,440,2241,3652
148,2043,149,2241,4581
148,2043,1,481,2673
148,2043,8,481,2680
148,2043,219,2241,4651
148,109,4,2241,2502
148,823,223,2241,3435
148,2043,149,794,3134
148,90,117,2241,2596
148,2043,117,1690,3998
148,2043,117,1690,3998
148,2043,13,1690,3894
148,823,440,2241,3652
148,129,4,2241,2522
148,32,2,794,976
148,2043,149,1690,4030
148,2043,149,2241,4581
148,170,223,2241,2782
148,213,2,794,1157
148,8,3,1690,1849
148,23,2,2241,2414
148,2043,149,794,3134
148,2043,10,1690,3891
148,2043,3,794,2988
148,42,12,1690,1892
148,21,11,2241,2421
148,42,12,2241,2443
148,165,3,481,797
148,823,76,2241,3288
148,2043,13,481,2685
148,2043,177,2241,4609
148,65,2,1690,1905
148,243,1,96,488
148,47,1,1690,1886
148,7,1,1690,1846
148,2043,216,794,3201
148,2043,149,96,2436
148,11,1,2241,2401
148,823,12,794,1777
148,823,105,1690,2766
148,45,1,1690,1884
148,243,1,195,587
148,4,1,2241,2394
148,165,29,481,823
148,823,105,2241,3317
148,2043,10,1690,3891
148,2043,2,2241,4434
148,32,18,1690,1888
148,12,1,1690,1851
148,243,6,794,1191
148,65,19,1690,1922
148,2043,332,2241,4764
148,2043,332,2241,4764
148,2043,216,481,2888
148,19,1,2241,2409
148,129,16,1690,1983
148,204,2,794,1148
148,109,12,1690,1959
148,109,12,2241,2510
148,165,29,794,1136
148,65,31,2241,2485
148,45,219,1690,2102
148,170,5,2241,2564
148,165,7,2241,2561
148,2043,576,794,3561
148,823,105,481,1557
148,60,1,1690,1899
148,213,2,794,1157
148,65,576,1690,2479
148,165,29,794,1136
148,19,2,794,963
148,204,3,9,364
148,2043,17,2241,4449
148,2043,19,1690,3900
148,2043,4,1690,3885
148,2043,177,2241,4609
148,2043,21,1690,3902
148,213,20,1690,2071
148,823,223,1690,2884
148,2043,576,1690,4457
148,2043,4,481,2676
148,2043,41,2241,4473
148,2043,177,794,3162
148,2043,332,1690,4213
148,2043,1,2241,4433
148,2043,332,794,3317
148,2043,332,2241,4764
148,170,117,1690,2125
148,2043,216,2241,4648
148,2043,51,2241,4483
148,2043,51,2241,4483
148,2043,51,481,2723
148,2043,177,1690,4058
148,2043,216,1690,4097
148,2043,13,794,2998
148,2043,177,481,2849
148,2043,177,1690,4058
148,2043,216,2241,4648
148,2043,332,1690,4213
148,2043,332,481,3004
148,2043,332,96,2619
148,2043,332,1690,4213
148,204,117,1690,2159
148,2043,13,1690,3894
148,243,60,2241,2692
148,170,5,481,804
148,14,5,794,961
148,823,69,1690,2730
148,823,69,2241,3281
148,29,6,2241,2424
148,204,1,1690,2043
148,32,5,1690,1875
148,204,1,481,834
148,204,98,1690,2140
148,63,4,1690,1905
148,823,69,2241,3281
148,7,3,794,952
148,32,3,2241,2424
148,14,1,2241,2404
148,243,60,481,932
148,18,11,1690,1867
148,18,11,481,658
124,32,98,2241,2495
124,823,2,794,1743
124,823,105,2241,3293
124,823,105,2241,3293
124,823,105,481,1533
124,823,105,2241,3293
124,823,9,481,1437
124,823,9,481,1437
124,823,9,481,1437
124,823,9,481,1437
124,823,9,481,1437
124,823,69,481,1497
124,823,98,794,1839
124,823,440,2241,3628
124,823,105,2241,3293
124,3,1,481,609
124,9,3,794,930
124,32,3,481,640
124,2043,332,794,3293
124,187,440,1690,2441
124,187,440,2241,2992
124,2043,219,481,2867
124,2043,219,481,2867
124,170,10,1690,1994
124,2043,177,1690,4034
124,65,31,794,1014
124,2043,149,794,3110
124,2043,216,1690,4073
124,823,76,1690,2713
124,243,223,481,1071
124,2043,3,794,2964
124,2043,10,2241,4418
124,165,3,481,773
124,2043,177,2241,4585
124,2043,216,2241,4624
124,823,76,794,1817
124,2043,216,2241,4624
124,2043,216,794,3177
124,65,31,2241,2461
124,65,31,2241,2461
124,63,7,2241,2435
124,129,16,481,750
124,129,13,794,1060
124,2043,177,794,3138
124,2043,576,1690,4433
124,3,1,481,609
124,63,3,2241,2431
124,823,105,481,1533
124,823,105,1690,2742
124,63,1,2241,2429
124,63,2,1690,1879
124,823,105,2241,3293
124,823,105,2241,3293
124,165,5,794,1088
124,2043,76,1690,3933
124,243,60,1690,2117
124,213,1,794,1132
124,2043,149,2241,4557
124,65,31,794,1014
124,65,19,481,689
124,19,1,1690,1834
124,2043,149,2241,4557
124,2043,332,794,3293
124,2043,332,1690,4189
124,823,440,1690,3077
124,129,16,1690,1959
124,109,12,481,726
124,25,219,1690,2058
124,823,105,2241,3293
124,2043,576,2241,4984
124,25,15,1690,1854
124,2043,17,481,2665
124,2043,19,1690,3876
124,2043,177,481,2825
124,10,1,2241,2376
124,243,1,2241,2609
124,2043,332,794,3293
124,2043,21,1690,3878
124,170,223,2241,2758
124,25,15,2241,2405
124,60,98,481,763
124,187,440,1690,2441
124,187,440,1690,2441
124,187,440,1690,2441
124,2043,332,794,3293
124,2043,332,794,3293
124,2043,332,794,3293
124,213,50,2241,2628
124,2043,216,1690,4073
124,2043,216,794,3177
124,2043,41,794,3002
124,2043,332,2241,4740
124,2043,177,2241,4585
124,2043,216,2241,4624
124,2043,332,2241,4740
124,2043,332,2241,4740
124,2043,332,1690,4189
124,2043,332,481,2980
124,2043,332,1690,4189
124,2043,332,2241,4740
124,2043,216,2241,4624
124,2043,177,2241,4585
124,2043,332,2241,4740
124,2043,149,794,3110
124,2043,177,1690,4034
124,45,2,2241,2412
124,823,7,481,1435
124,823,7,481,1435
124,823,7,481,1435
124,42,12,2241,2419
124,187,5,1690,2006
124,204,98,2241,2667
124,243,60,2241,2668
124,243,60,481,908
124,29,7,2241,2401
124,60,17,794,995
124,243,6,2241,2614
124,129,7,2241,2501
124,45,2,2241,2412
124,45,4,2241,2414
124,243,2,794,1163
124,823,5,2241,3193
124,32,6,2241,2403
124,243,60,2241,2668
65,32,98,794,989
65,170,7,481,723
65,823,440,1690,3018
65,243,6,794,1108
65,10,3,794,872
65,823,69,481,1438
65,823,69,481,1438
65,2043,216,1690,4014
65,2043,216,1690,4014
65,2043,22,794,2924
65,2043,216,2241,4565
65,2043,51,1690,3849
65,2043,332,481,2921
65,213,26,2241,2545
65,2043,149,2241,4498
65,2043,10,2241,4359
65,2043,223,2241,4572
65,2043,223,2241,4572
65,8,3,1690,1766
65,8,3,1690,1766
65,2043,216,794,3118
65,19,6,2241,2331
65,823,5,794,1687
65,129,21,794,1009
65,2043,216,1690,4014
65,823,9,2241,3138
65,823,1,794,1683
65,823,7,481,1376
65,204,12,195,476
65,2043,5,2241,4354
65,2043,35,1690,3833
65,32,1,1690,1788
65,63,1,2241,2370
65,170,5,1690,1930
65,25,15,1690,1795
65,2043,1,1690,3799
65,2043,216,794,3118
65,2043,576,2241,4925
65,109,219,1690,2083
65,109,219,1690,2083
65,2043,1,481,2590
65,165,26,1690,1946
65,2043,576,1690,4374
65,45,1,1690,1801
65,63,1,794,923
65,90,576,1690,2421
65,2043,1,2241,4350
65,2043,51,481,2640
65,2043,177,1690,3975
65,2043,51,2241,4400
65,2043,22,1690,3820
65,2043,177,794,3079
65,2043,177,794,3079
65,2043,177,794,3079
65,2043,216,1690,4014
65,2043,332,794,3234
65,2043,177,481,2766
65,2043,216,481,2805
65,2043,332,2241,4681
65,2043,332,2241,4681
65,243,12,794,1114
65,9,2,481,557
65,129,1,481,676
65,129,16,1690,1900
65,129,16,794,1004
75,47,5,794,921
75,243,98,1690,2106
75,45,1,1690,1811
75,187,440,1690,2392
75,187,440,96,798
75,187,440,1690,2392
75,187,440,2241,2943
75,12,1,1690,1778
75,2043,216,2241,4575
75,2043,216,2241,4575
75,2043,177,1690,3985
75,2043,219,2241,4578
75,2043,216,794,3128
75,170,223,96,564
75,90,117,1690,1972
75,823,2,2241,3141
75,2043,223,2241,4582
75,2043,177,2241,4536
75,2043,149,1690,3957
75,2043,10,481,2609
75,213,21,195,504
75,823,76,1690,2664
75,2043,332,2241,4691
75,2043,332,794,3244
75,2043,149,794,3061
75,2043,216,2241,4575
75,2043,216,1690,4024
75,823,98,2241,3237
75,170,37,794,1076
75,129,3,2241,2448
75,63,5,794,937
75,45,1,794,915
75,823,105,2241,3244
75,213,50,1690,2028
75,213,21,481,790
75,165,9,794,1043
75,21,3,481,580
75,1,1,794,871
75,2043,332,481,2931
75,2043,177,481,2776
75,2043,332,2241,4691
75,823,576,1690,3164
75,109,219,1690,2093
75,65,31,2241,2412
75,65,31,1690,1861
75,7,1,481,564
75,2043,1,1690,3809
75,45,1,2241,2362
75,2043,17,1690,3825
75,32,18,1690,1815
75,2043,19,2241,4378
75,2043,4,794,2916
75,7,1,1690,1773
75,2043,576,794,3488
75,113,2,2241,2431
75,2043,11,2241,4370
75,187,440,1690,2392
75,187,440,794,1496
75,2043,332,1690,4140
75,823,61,1690,2649
75,2043,332,794,3244
75,2043,216,1690,4024
75,4,2,2241,2322
75,2043,1,1690,3809
75,2043,332,794,3244
75,2043,41,794,2953
75,2043,216,1690,4024
75,2043,332,1690,4140
75,2043,332,1690,4140
75,2043,332,1690,4140
75,2043,216,1690,4024
75,10,1,481,567
75,45,5,2241,2366
75,129,1,2241,2446
75,170,24,481,750
51,18,5,2241,2315
51,823,105,481,1460
51,823,105,2241,3220
51,45,5,794,895
51,823,98,2241,3213
51,170,37,794,1052
51,243,16,2241,2551
51,45,1,1690,1787
51,2043,11,1690,3795
51,2043,216,1690,4000
51,2043,332,481,2907
51,187,440,1690,2368
51,2043,61,2241,4396
51,2043,149,2241,4484
51,823,440,1690,3004
51,823,440,2241,3555
51,2043,216,2241,4551
51,2043,177,2241,4512
51,2043,216,794,3104
51,165,29,794,1039
51,165,29,2241,2486
51,204,6,1690,1951
51,8,5,96,160
51,823,98,481,1453
51,243,61,2241,2596
51,2043,10,1690,3794
51,823,2,1690,2566
51,63,2,794,910
51,165,3,481,700
51,25,219,1690,1985
51,2043,17,1690,3801
51,2043,3,1690,3787
51,823,440,481,1795
51,213,223,1690,2177
51,165,29,1690,1935
51,187,440,2241,2919
51,187,440,1690,2368
51,2043,149,2241,4484
51,2043,332,481,2907
51,2043,332,794,3220
51,2043,332,794,3220
51,2043,216,2241,4551
51,2043,332,794,3220
51,2043,149,794,3037
51,129,13,481,674
51,28,1,1690,1770
51,129,3,1690,1873
51,243,6,1690,1990
51,18,11,1690,1770
51,29,3,1690,1773
51,243,30,481,805
61,170,1,2241,2473
61,45,1,1690,1797
61,823,69,1690,2643
61,823,69,1690,2643
61,32,98,794,985
61,2043,219,2241,4564
61,2043,15,2241,4360
61,2043,177,2241,4522
61,170,223,794,1248
61,213,50,794,1118
61,2043,15,1690,3809
61,213,223,2241,2738
61,165,29,1690,1945
61,21,11,1690,1783
61,42,12,2241,2356
61,165,29,794,1049
61,170,61,2241,2533
61,823,440,1690,3014
61,13,1,2241,2316
61,2043,177,1690,3971
61,2043,76,2241,4421
61,243,12,481,797
61,823,2,2241,3127
61,2043,1,1690,3795
61,2043,1,794,2899
61,165,16,481,723
61,823,61,1690,2635
61,243,5,2241,2550
61,25,15,1690,1791
61,204,16,794,1075
61,7,576,1690,2334
61,21,2,2241,2325
61,2043,576,1690,4370
61,25,219,1690,1995
61,25,219,1690,1995
61,47,14,481,603
61,823,105,794,1783
61,823,76,2241,3201
61,823,76,1690,2650
61,243,16,2241,2561
61,170,223,794,1248
61,165,26,794,1046
61,2043,1,794,2899
61,13,5,794,873
61,187,440,1690,2378
61,2043,2,2241,4347
61,2043,2,2241,4347
61,2043,332,1690,4126
61,2043,41,2241,4386
61,2043,149,1690,3943
61,2043,177,2241,4522
61,2043,332,794,3230
61,2043,332,2241,4677
61,2043,177,1690,3971
61,28,98,195,382
61,45,8,1690,1804
61,243,2,2241,2547
61,243,60,794,1158
61,60,17,1690,1828
61,23,1,1690,1775
61,243,60,481,845
32,170,4,481,687
32,47,2,1690,1771
32,2043,216,1690,3981
32,213,26,1690,1961
32,2043,149,2241,4465
32,213,23,2241,2509
32,2043,1,2241,4317
32,2043,149,481,2705
32,170,223,794,1219
32,2043,149,1690,3914
32,823,440,2241,3536
32,213,50,2241,2536
32,129,21,2241,2423
32,2043,216,1690,3981
32,243,12,481,768
32,243,12,481,768
32,2043,23,2241,4339
32,165,16,794,1007
32,2043,16,1690,3781
32,213,21,96,362
32,2043,15,1690,3780
32,2043,576,1690,4341
32,243,1,481,757
32,823,105,1690,2650
32,2043,177,1690,3942
32,170,223,2241,2666
32,187,440,1690,2349
32,2043,1,794,2870
32,2043,177,2241,4493
32,2043,332,794,3201
32,2043,51,1690,3816
32,2043,332,794,3201
44,823,2,794,1663
44,2043,177,2241,4505
44,2043,149,794,3030
44,187,440,2241,2912
44,2043,219,1690,3996
44,2043,15,2241,4343
44,60,1,794,899
44,170,223,794,1231
44,165,29,1690,1928
44,823,440,481,1788
44,2043,149,481,2717
44,243,223,195,705
44,2043,216,794,3097
44,2043,10,2241,4338
44,170,223,1690,2127
44,2043,149,2241,4477
44,823,440,1690,2997
44,823,76,1690,2633
44,2043,216,2241,4544
44,213,50,96,403
44,243,4,481,772
44,823,98,2241,3206
44,18,11,96,169
44,9,2,96,151
44,9,2,96,151
44,165,16,794,1019
44,9,1,96,150
44,170,5,1690,1909
44,113,2,96,255
44,2043,177,481,2745
44,21,1,96,162
44,47,223,2241,2555
44,2043,10,2241,4338
44,2043,216,794,3097
44,13,576,481,1114
44,2043,149,481,2717
44,2043,332,2241,4660
44,2043,216,794,3097
44,60,5,2241,2350
44,129,3,1690,1866
44,129,3,1690,1866
44,243,60,2241,2588
44,170,37,2241,2492
44,823,69,2241,3177
26,63,105,2241,2435
26,47,5,2241,2319
26,63,7,2241,2337
26,243,60,2241,2570
26,2043,332,1690,4091
26,2043,219,794,3082
26,213,21,1690,1950
26,129,3,794,952
26,18,3,1690,1737
26,28,9,2241,2304
26,2043,2,1690,3761
26,2043,1,1690,3760
26,18,1,2241,2286
26,4,1,1690,1721
26,2043,13,481,2563
26,213,20,96,355
26,2043,1,794,2864
26,2043,576,2241,4886
26,2043,576,2241,4886
26,45,219,1690,1980
26,213,21,1690,1950
26,187,440,1690,2343
26,2043,177,2241,4487
26,2043,5,1690,3764
26,243,60,794,1123
26,60,17,1690,1793
34,243,61,1690,2028
34,12,13,1690,1749
34,2043,216,1690,3983
34,2043,332,481,2890
34,2043,332,1690,4099
34,2043,149,2241,4467
34,2043,13,794,2884
34,21,11,2241,2307
34,165,1,481,681
34,2043,2,1690,3769
34,165,29,1690,1918
34,213,50,794,1091
34,187,1,1690,1912
34,45,1,1690,1770
34,2043,3,1690,3770
34,2043,4,2241,4322
34,65,19,1690,1808
34,2043,332,2241,4650
34,2043,576,1690,4343
34,165,5,2241,2445
34,2043,3,2241,4321
34,65,19,2241,2359
34,2043,3,1690,3770
34,129,5,2241,2409
34,213,223,1690,2160
34,2043,1,1690,3768
34,213,50,1690,1987
34,2043,332,481,2890
34,2043,332,794,3203
34,204,117,1690,2045
34,243,60,481,818
34,204,16,2241,2495
34,28,1,481,544
34,187,6,481,708
20,823,440,794,2077
20,47,2,1690,1759
20,823,105,2241,3189
20,19,4,794,837
20,2043,13,2241,4317
20,2043,332,2241,4636
20,243,2,794,1059
20,823,76,481,1400
20,823,105,2241,3189
20,243,12,794,1069
20,129,1,794,944
20,18,3,1690,1731
20,170,61,2241,2492
20,60,2,794,876
20,2043,15,794,2872
20,2043,332,96,2491
20,2043,1,1690,3754
20,129,7,2241,2397
20,129,21,794,964
20,187,5,1690,1902
42,63,105,1690,1900
42,823,105,2241,3211
42,45,1,1690,1778
42,823,98,2241,3204
42,204,2,794,1042
42,2043,149,2241,4475
42,2043,219,2241,4545
42,2043,219,2241,4545
42,213,21,794,1070
42,213,50,1690,1995
42,213,50,1690,1995
42,204,7,481,734
42,170,223,1690,2125
42,170,223,1690,2125
42,13,1,2241,2297
42,165,2,2241,2450
42,19,4,794,859
42,42,2,481,567
42,7,1,1690,1740
42,165,26,2241,2474
42,2043,1,794,2880
42,129,16,794,981
42,2043,576,2241,4902
42,2043,576,794,3455
42,165,1,794,1002
42,823,576,1690,3131
42,2043,576,1690,4351
42,32,1,794,869
42,2043,149,1690,3924
42,47,223,2241,2553
42,2043,576,794,3455
42,13,1,1690,1746
42,2043,576,2241,4902
42,65,19,1690,1816
42,2043,149,2241,4475
42,213,50,2241,2546
42,2043,51,1690,3826
42,170,576,794,1582
42,90,1,2241,2374
42,204,16,96,358
42,823,69,2241,3175
42,823,69,2241,3175
20,823,105,481,1429
20,2043,177,1690,3930
20,187,440,2241,2888
20,2043,216,794,3073
20,170,223,1690,2103
20,2043,216,481,2760
20,2043,332,1690,4085
20,2043,332,1690,4085
20,823,576,481,1900
20,129,16,481,646
20,165,26,2241,2452
20,2043,219,1690,3972
20,2043,223,1690,3976
20,2043,41,481,2585
20,170,117,1690,1997
20,2043,332,481,2876
20,2043,332,794,3189
20,204,117,1690,2031
20,42,9,1690,1761
20,129,21,794,964
20,9,1,794,824
20,2043,332,794,3189
20,2043,223,2241,4527
20,2043,216,2241,4520
20,204,6,1690,1920
20,213,223,2241,2697
20,823,105,2241,3189
20,25,1,1690,1736
20,2043,332,2241,4636
20,65,31,1690,1806
20,2043,576,2241,4880
20,204,98,481,803
20,2043,3,481,2547
20,187,440,794,1441
20,2043,216,2241,4520
20,213,20,2241,2494
20,2043,22,1690,3775
20,823,69,1690,2602
20,129,7,794,950
20,170,1,794,985
13,42,2,2241,2298
13,2043,149,2241,4446
13,3,3,1690,1709
13,7,1,1690,1711
13,45,2,2241,2301
13,90,35,195,333
13,823,61,1690,2587
13,2043,216,794,3066
13,2043,219,1690,3965
13,45,1,1690,1749
13,2043,332,2241,4629
13,204,117,1690,2024
13,4,2,1690,1709
28,243,16,1690,1977
28,2043,223,2241,4535
28,823,76,2241,3168
28,213,223,1690,2154
28,42,12,794,876
28,2043,216,2241,4528
28,823,576,481,1908
28,243,30,2241,2542
28,29,1,2241,2299
28,823,1,794,1646
28,65,31,2241,2365
28,2043,332,1690,4093
28,2043,19,794,2884
28,2043,21,2241,4333
28,170,223,2241,2662
28,170,223,2241,2662
28,213,7,2241,2489
28,2043,149,1690,3910
28,2043,41,794,2906
28,213,1,481,723
28,823,69,794,1714
28,23,1,2241,2293
28,129,3,2241,2401
28,129,3,1690,1850
28,170,24,2241,2463
28,60,17,794,899
28,2043,1,1690,3762
28,4,3,2241,2276
12,45,3,1690,1750
12,129,16,2241,2398
12,823,105,1690,2630
12,2043,117,1690,3862
12,2043,6,481,2542
12,25,15,794,846
12,170,223,481,886
12,823,440,2241,3516
12,4,2,2241,2259
12,2043,149,794,2998
12,47,37,794,890
12,204,98,2241,2555
16,204,1,794,1015
16,2043,149,1690,3898
16,90,117,1690,1913
16,90,117,1690,1913
16,213,223,794,1246
16,2043,149,2241,4449
16,823,440,1690,2969
16,204,98,2241,2559
16,823,576,1690,3105
16,823,76,794,1709
16,823,105,1690,2634
16,2043,41,2241,4341
16,2043,149,1690,3898
16,2043,332,794,3185
16,4,1,2241,2262
16,170,13,1690,1889
15,109,4,1690,1818
15,2043,117,1690,3865
15,823,76,2241,3155
15,2043,16,794,2868
15,170,9,481,675
15,823,576,1690,3104
15,47,1,481,544
15,823,4,2241,3083
15,2043,7,2241,4306
15,28,9,1690,1742
15,47,11,794,867
15,90,576,195,876
15,2043,15,1690,3763
15,2043,149,2241,4448
15,2043,332,2241,4631
14,90,1,794,899
14,170,223,96,503
14,2043,223,1690,3970
14,823,61,794,1692
14,2043,149,794,3000
14,2043,14,794,2865
14,204,12,794,1024
14,2043,332,481,2870
14,2043,219,1690,3966
14,21,3,794,832
14,243,223,2241,2721
14,2043,61,1690,3808
14,204,61,794,1073
14,2043,332,2241,4630
8,170,37,481,696
8,2043,216,1690,3957
8,2043,177,1690,3918
8,2043,4,794,2849
8,2043,216,794,3061
8,2043,177,2241,4469
8,823,5,481,1317
8,213,50,1690,1961
14,823,440,794,2071
14,823,105,1690,2632
14,2043,576,2241,4874
14,65,19,1690,1788
14,7,3,2241,2265
14,7,1,1690,1712
14,170,12,2241,2437
14,823,1,1690,2528
14,2043,440,794,3291
14,170,117,1690,1991
14,170,117,1690,1991
14,204,117,1690,2025
14,823,5,1690,2532
14,63,1,2241,2319
11,2043,332,2241,4627
11,165,29,2241,2446
11,823,440,1690,2964
11,823,440,1690,2964
11,2043,10,2241,4305
11,10,1,2241,2263
11,45,1,2241,2298
11,187,440,1690,2328
11,2043,332,1690,4076
11,243,30,794,1078
11,129,3,1690,1833
9,213,50,1690,1962
9,2043,1,794,2847
9,823,576,1690,3098
9,2043,4,2241,4297
9,823,440,1690,2962
9,170,117,1690,1986
9,2043,51,481,2584
9,204,117,1690,2020
9,32,6,1690,1737
7,65,19,1690,1781
7,2043,219,1690,3959
7,165,16,1690,1878
7,823,1,1690,2521
7,187,440,1690,2324
7,2043,16,1690,3756
7,204,117,1690,2018
8,823,4,794,1629
8,2043,332,2241,4624
8,7,1,2241,2257
8,2043,177,794,3022
8,2043,51,2241,4343
8,204,98,481,791
8,60,17,794,879
8,8,1,1690,1707
6,165,13,1690,1874
6,2043,1,481,2531
6,2043,216,481,2746
6,170,117,1690,1983
6,2043,332,1690,4071
6,170,24,2241,2441
13,213,1,794,1021
13,90,117,1690,1910
13,2,2,2241,2258
13,129,12,2241,2395
13,47,1,1690,1751
13,2043,14,2241,4311
13,165,5,2241,2424
13,2043,19,1690,3765
13,2043,216,2241,4513
13,204,117,1690,2024
13,12,2,2241,2268
13,243,60,2241,2557
13,28,1,195,237
6,2043,117,1690,3856
6,165,29,1690,1890
6,823,76,1690,2595
6,2043,576,1690,4315
6,204,117,1690,2017
6,243,60,481,790
5,2043,149,2241,4438
5,823,576,481,1885
5,243,223,481,952
5,2043,6,1690,3744
5,243,30,794,1072
5,187,440,794,1426
5,2043,5,481,2534
5,2043,2,2241,4291
5,65,5,481,556
5,187,440,1690,2322
9,2043,219,481,2752
9,170,4,1690,1873
9,63,9,481,562
9,2043,3,1690,3745
9,2043,332,1690,4074
9,2043,41,2241,4334
9,204,117,1690,2020
9,47,1,2241,2298
9,170,7,794,980
6,129,12,2241,2388
6,823,76,1690,2595
6,2043,216,1690,3955
6,45,219,1690,1960
6,45,1,481,533
6,187,440,1690,2323
8,823,1,794,1626
8,204,1,481,694
8,170,14,481,673
8,129,21,1690,1848
8,170,576,1690,2444
8,2043,4,481,2536
8,187,440,1690,2325
8,243,30,1690,1971
6,2043,23,481,2553
6,2043,223,2241,4513
6,2043,4,481,2534
6,2043,41,481,2571
6,170,5,481,662
6,823,69,2241,3139
4,170,13,481,668
4,19,1,794,818
4,2043,11,481,2539
4,2043,576,794,3417
8,204,61,794,1067
8,47,223,481,759
8,213,223,794,1238
8,2043,149,2241,4441
8,823,440,481,1752
8,823,61,794,1686
8,109,219,1690,2026
8,170,223,481,882
7,2043,149,481,2680
7,18,1,1690,1716
7,2043,1,794,2845
7,65,19,1690,1781
7,2043,576,481,3107
7,2043,19,481,2550
7,204,117,1690,2018
6,63,1,1690,1760
6,187,440,2241,2874
6,2043,219,1690,3958
6,2043,13,794,2856
6,2043,177,1690,3916
6,129,2,481,618
5,18,11,1690,1724
5,2043,576,1690,4314
5,32,4,1690,1731
5,187,440,481,1113
5,2043,177,481,2706
7,2043,332,2241,4623
7,2043,223,2241,4514
7,2043,576,2241,4867
7,2043,576,2241,4867
7,170,223,481,881
7,2043,3,1690,3743
7,2043,41,1690,3781
5,213,26,1690,1934
5,2043,177,2241,4466
5,165,29,794,993
5,243,117,1690,2055
5,204,10,2241,2460
6,823,440,1690,2959
6,2043,1,1690,3740
6,129,2,1690,1827
6,2043,576,1690,4315
6,2043,332,794,3175
6,187,1,1690,1884
6,823,61,794,1684
6,823,61,794,1684
6,113,6,2241,2366
6,823,35,1690,2554
6,204,219,1690,2119
6,2043,332,2241,4622
2,109,4,1690,1805
2,213,21,1690,1926
9,2043,22,1690,3764
9,2043,576,1690,4318
9,65,19,1690,1783
9,109,219,1690,2027
9,187,440,2241,2877
9,170,117,1690,1986
9,2043,332,794,3178
9,243,60,2241,2553
9,90,1,794,894
7,187,440,1690,2324
7,2043,22,1690,3762
7,65,31,1690,1793
7,170,223,2241,2641
7,165,2,2241,2415
7,2043,61,1690,3801
7,170,576,195,948
3,2043,1,2241,4288
3,823,440,1690,2956
3,187,440,2241,2871
2,2043,576,1690,4311
2,109,12,1690,1813
7,2043,2,2241,4293
7,2043,216,1690,3956
7,109,219,1690,2025
7,2043,332,1690,4072
7,204,117,1690,2018
7,204,117,1690,2018
7,204,5,1690,1906
9,823,105,1690,2627
9,2043,149,1690,3891
9,2043,216,1690,3958
9,2043,3,1690,3745
9,2043,1,1690,3743
9,65,19,1690,1783
9,65,31,1690,1795
9,113,576,1690,2388
9,2043,1,2241,4294
3,2043,576,1690,4312
3,109,219,1690,2021
3,170,117,1690,1980
6,2043,117,1690,3856
6,2043,216,1690,3955
6,25,219,1690,1940
6,109,219,1690,2024
6,109,219,1690,2024
6,65,19,1690,1780
7,823,35,1690,2555
7,2043,117,1690,3857
7,65,31,794,897
7,823,219,1690,2739
7,109,219,1690,2025
7,170,223,794,1194
7,32,18,1690,1747
8,12,1,1690,1711
8,109,219,1690,2026
8,109,219,1690,2026
8,109,219,1690,2026
8,113,576,195,892
8,19,6,1690,1723
8,65,117,1690,1880
8,204,117,1690,2019
9,213,223,1690,2135
9,2043,332,1690,4074
9,109,219,1690,2027
9,109,219,1690,2027
9,204,219,1690,2122
9,109,219,195,532
9,170,13,9,201
9,243,60,794,1106
9,47,37,2241,2334
6,204,219,1690,2119
6,109,219,1690,2024
6,25,219,1690,1940
6,170,576,195,947
6,170,576,195,947
6,204,117,1690,2017
26,2043,1,794,2864
26,2043,117,1690,3876
26,2043,117,1690,3876
26,243,61,1690,2020
26,113,576,195,910
26,90,117,1690,1923
26,2043,576,1690,4335
26,109,219,1690,2044
26,109,219,1690,2044
26,2043,576,1690,4335
26,823,219,1690,2758
26,109,219,1690,2044
26,109,219,1690,2044
26,109,219,1690,2044
26,109,219,1690,2044
26,109,219,1690,2044
26,109,219,1690,2044
26,204,219,1690,2139
26,109,219,1690,2044
26,109,219,1690,2044
26,113,576,1690,2405
26,2043,576,1690,4335
26,32,18,1690,1766
26,65,117,1690,1898
26,204,117,1690,2037
26,204,117,1690,2037
27,170,61,1690,1948
27,2043,215,1690,3975
27,204,14,794,1039
27,243,1,1690,1961
27,113,576,1690,2406
27,2043,576,1690,4336
27,823,23,1690,2563
27,213,117,1690,2047
27,109,219,1690,2045
27,823,219,1690,2759
27,2043,576,1690,4336
27,109,219,1690,2045
27,109,219,1690,2045
27,109,219,1690,2045
27,109,219,1690,2045
27,2043,219,1690,3979
27,2043,219,1690,3979
27,204,219,1690,2140
27,109,219,1690,2045
27,109,219,1690,2045
27,109,219,1690,2045
27,170,576,1690,2463
27,2043,576,1690,4336
27,170,576,1690,2463
27,2043,3,2241,4314
27,204,117,1690,2038
27,204,117,1690,2038
995,823,440,1690,3948
995,32,98,2241,3366
995,204,10,794,2003
995,204,10,794,2003
995,1,1,2241,3238
995,823,1,794,2613
995,823,105,794,2717
995,823,105,794,2717
995,823,105,1690,3613
995,823,105,481,2404
995,213,61,9,1278
995,170,223,2241,3629
995,170,223,2241,3629
995,823,11,1690,3519
995,243,11,1690,2939
995,243,11,1690,2939
995,823,11,1690,3519
995,243,11,1690,2939
995,243,11,1690,2939
995,243,11,1690,2939
995,243,11,1690,2939
995,823,11,1690,3519
995,19,4,2241,3259
995,2043,223,2241,5502
995,170,13,794,1972
995,823,13,1690,3521
995,129,1,794,1919
995,187,440,2241,3863
995,187,440,96,1718
995,2043,5,481,3524
995,213,20,2241,3469
995,2043,223,481,3742
995,2043,223,2241,5502
995,2043,223,794,4055
995,2043,149,794,3981
995,2043,149,2241,5428
995,2043,10,2241,5289
995,187,440,2241,3863
995,187,440,96,1718
995,187,440,2241,3863
995,187,440,481,2103
995,187,440,96,1718
995,823,440,2241,4499
995,2043,219,2241,5498
995,2043,177,2241,5456
995,2043,61,2241,5340
995,823,440,2241,4499
995,823,440,794,3052
995,243,61,2241,3540
995,2043,61,2241,5340
995,2043,23,2241,5302
995,2043,177,794,4009
995,2043,149,1690,4877
995,170,223,481,1869
995,170,223,2241,3629
995,170,223,2241,3629
995,170,223,794,2182
995,823,223,1690,3731
995,823,223,794,2835
995,823,223,2241,4282
995,823,223,1690,3731
995,823,223,794,2835
995,823,223,1690,3731
995,90,117,1690,2892
995,90,117,1690,2892
995,2043,10,2241,5289
995,823,440,2241,4499
995,823,440,2241,4499
995,823,440,794,3052
995,823,440,2241,4499
995,823,440,2241,4499
995,823,440,794,3052
995,213,50,2241,3499
995,213,1,794,2003
995,213,61,2241,3510
995,213,223,2241,3672
995,170,223,481,1869
995,47,223,794,2059
995,47,223,794,2059
995,47,223,481,1746
995,2043,5,2241,5284
995,2043,5,2241,5284
995,63,5,1690,2753
995,2043,9,2241,5288
995,2043,10,2241,5289
995,2043,223,794,4055
995,2043,223,2241,5502
995,2043,223,2241,5502
995,2043,149,2241,5428
995,204,1,2241,3441
995,170,223,2241,3629
995,170,223,2241,3629
995,2043,223,2241,5502
995,213,223,2241,3672
995,213,223,2241,3672
995,213,223,2241,3672
995,170,223,96,1484
995,170,223,96,1484
995,170,223,2241,3629
995,170,223,2241,3629
995,213,223,2241,3672
995,213,223,2241,3672
995,213,223,2241,3672
995,213,223,2241,3672
995,213,223,2241,3672
995,213,223,2241,3672
995,213,223,2241,3672
995,213,223,2241,3672
995,213,223,2241,3672
995,213,223,2241,3672
995,213,223,2241,3672
995,213,223,2241,3672
995,170,223,794,2182
995,170,223,794,2182
995,213,223,2241,3672
995,2043,215,1690,4943
995,2043,149,481,3668
995,2043,3,481,3522
995,13,5,794,1807
995,204,61,794,2054
995,823,440,2241,4499
995,823,440,1690,3948
995,42,12,2241,3290
995,2043,1,794,3833
995,823,61,794,2673
995,823,440,2241,4499
995,2043,61,2241,5340
995,823,61,794,2673
995,823,76,794,2688
995,823,223,2241,4282
995,2043,576,2241,5855
995,170,223,1690,3078
995,170,223,2241,3629
995,170,223,2241,3629
995,170,223,9,1397
995,2043,149,481,3668
995,823,440,195,2453
995,2043,61,2241,5340
995,2043,61,481,3580
995,823,61,794,2673
995,204,61,481,1741
995,2043,576,2241,5855
995,823,61,794,2673
995,2043,61,2241,5340
995,165,29,1690,2879
995,823,440,2241,4499
995,823,440,2241,4499
995,204,61,481,1741
995,2043,61,2241,5340
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,823,440,2241,4499
995,823,440,195,2453
995,2043,23,2241,5302
995,823,23,1690,3531
995,165,61,481,1702
995,165,61,2241,3462
995,165,61,794,2015
995,165,61,2241,3462
995,823,23,1690,3531
995,2043,23,2241,5302
995,2043,177,2241,5456
995,2043,576,2241,5855
995,2043,332,2241,5611
995,243,2,2241,3481
995,243,2,2241,3481
995,2043,2,2241,5281
995,823,76,2241,4135
995,2043,23,2241,5302
995,213,21,2241,3470
995,213,20,481,1709
995,823,440,794,3052
995,823,440,195,2453
995,823,440,794,3052
995,823,440,794,3052
995,823,440,481,2739
995,204,61,2241,3501
995,823,5,2241,4064
995,170,1,481,1647
995,29,3,2241,3268
995,243,61,2241,3540
995,823,440,2241,4499
995,2043,576,1690,5304
995,2043,576,794,4408
995,2043,576,1690,5304
995,243,576,794,2608
995,243,576,794,2608
995,170,576,2241,3982
995,170,576,195,1936
995,170,576,195,1936
995,170,576,195,1936
995,170,576,195,1936
995,170,576,195,1936
995,170,576,195,1936
995,170,576,195,1936
995,2043,216,2241,5495
995,170,576,195,1936
995,243,576,2241,4055
995,113,576,2241,3925
995,113,576,2241,3925
995,113,576,195,1879
995,113,576,2241,3925
995,113,576,2241,3925
995,113,576,2241,3925
995,113,576,195,1879
995,113,576,2241,3925
995,113,576,195,1879
995,113,576,195,1879
995,113,576,195,1879
995,113,576,195,1879
995,113,576,195,1879
995,113,576,195,1879
995,113,576,195,1879
995,113,576,195,1879
995,823,576,2241,4635
995,823,576,1690,4084
995,823,576,2241,4635
995,90,576,2241,3902
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,1690,5304
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,794,4408
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,204,6,794,1999
995,7,1,481,1484
995,129,1,2241,3366
995,2043,17,2241,5296
995,243,2,794,2034
995,187,2,794,1978
995,187,2,794,1978
995,243,8,794,2040
995,243,8,481,1727
995,204,1,794,1994
995,14,6,2241,3256
995,11,1,2241,3248
995,204,61,794,2054
995,14,6,2241,3256
995,14,6,794,1809
995,60,1,481,1537
995,204,6,794,1999
995,8,2,2241,3246
995,213,223,2241,3672
995,2043,215,1690,4943
995,2043,215,1690,4943
995,2043,215,1690,4943
995,2043,9,481,3528
995,129,1,794,1919
995,2043,576,2241,5855
995,7,6,481,1489
995,7,6,481,1489
995,7,6,481,1489
995,7,6,481,1489
995,7,6,481,1489
995,7,6,481,1489
995,204,6,2241,3446
995,823,440,2241,4499
995,243,8,794,2040
995,243,223,2241,3702
995,243,223,2241,3702
995,243,223,794,2255
995,243,223,481,1942
995,243,223,481,1942
995,243,223,481,1942
995,243,223,794,2255
995,243,223,2241,3702
995,213,223,2241,3672
995,2043,4,481,3523
995,2043,4,481,3523
995,2043,4,481,3523
995,243,4,2241,3483
995,90,35,2241,3361
995,129,35,794,1953
995,129,35,794,1953
995,129,35,794,1953
995,113,35,794,1937
995,2043,35,2241,5314
995,823,105,2241,4164
995,2043,576,2241,5855
995,2043,117,1690,4845
995,2043,17,2241,5296
995,2043,17,2241,5296
995,113,117,1690,2915
995,113,117,1690,2915
995,2043,10,2241,5289
995,2043,1,794,3833
995,2043,16,794,3848
995,3,2,2241,3241
995,243,1,2241,3480
995,243,8,794,2040
995,243,8,794,2040
995,243,8,794,2040
995,243,8,794,2040
995,243,8,794,2040
995,129,7,2241,3372
995,243,2,794,2034
995,243,2,794,2034
995,28,1,2241,3265
995,170,8,2241,3414
995,109,3,1690,2797
995,170,8,2241,3414
995,2043,149,2241,5428
995,2043,576,2241,5855
995,823,440,2241,4499
995,823,440,794,3052
995,213,20,195,1423
995,2043,3,2241,5282
995,2043,61,794,3893
995,2043,61,2241,5340
995,823,440,195,2453
995,2043,332,2241,5611
995,213,20,794,2022
995,170,576,195,1936
995,113,576,2241,3925
995,113,576,195,1879
995,113,576,2241,3925
995,113,576,2241,3925
995,113,576,195,1879
995,113,576,2241,3925
995,113,576,195,1879
995,823,576,481,2875
995,823,576,2241,4635
995,823,576,794,3188
995,823,576,794,3188
995,2043,576,2241,5855
995,2043,576,1690,5304
995,2043,576,794,4408
995,2043,576,794,4408
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,1690,5304
995,2043,576,2241,5855
995,2043,576,794,4408
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,90,576,195,1856
995,90,576,195,1856
995,90,576,195,1856
995,90,576,2241,3902
995,90,576,794,2455
995,90,576,195,1856
995,90,576,195,1856
995,90,576,2241,3902
995,90,576,195,1856
995,90,576,195,1856
995,90,576,195,1856
995,90,576,195,1856
995,90,576,794,2455
995,90,576,195,1856
995,90,576,2241,3902
995,90,576,794,2455
995,823,576,481,2875
995,823,576,794,3188
995,823,576,2241,4635
995,823,576,2241,4635
995,823,576,1690,4084
995,823,576,2241,4635
995,823,576,2241,4635
995,243,576,794,2608
995,243,576,2241,4055
995,243,576,2241,4055
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,794,4408
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,1690,5304
995,2043,576,2241,5855
995,2043,576,1690,5304
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,129,2,2241,3367
995,2043,219,1690,4947
995,2043,219,794,4051
995,823,219,1690,3727
995,165,219,2241,3620
995,2043,219,794,4051
995,823,219,1690,3727
995,823,219,794,2831
995,170,219,2241,3625
995,204,219,794,2212
995,109,219,195,1518
995,109,219,195,1518
995,2043,219,794,4051
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,1690,5304
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,1690,5304
995,2043,576,2241,5855
995,90,576,195,1856
995,90,576,195,1856
995,90,576,195,1856
995,90,576,195,1856
995,90,576,195,1856
995,90,576,1690,3351
995,90,576,195,1856
995,90,576,195,1856
995,90,576,195,1856
995,90,576,195,1856
995,90,576,1690,3351
995,90,576,195,1856
995,90,576,195,1856
995,90,576,2241,3902
995,90,576,195,1856
995,90,576,195,1856
995,2043,219,2241,5498
995,45,219,1690,2949
995,45,219,794,2053
995,45,219,1690,2949
995,2043,219,794,4051
995,2043,219,1690,4947
995,2043,219,794,4051
995,823,219,2241,4278
995,204,219,1690,3108
995,65,31,2241,3332
995,109,219,195,1518
995,109,219,195,1518
995,109,219,195,1518
995,109,219,1690,3013
995,109,219,195,1518
995,65,31,2241,3332
995,109,219,195,1518
995,109,219,195,1518
995,109,219,195,1518
995,109,219,195,1518
995,109,219,195,1518
995,109,219,195,1518
995,109,219,195,1518
995,109,219,195,1518
995,109,219,1690,3013
995,109,219,1690,3013
995,109,219,195,1518
995,109,219,195,1518
995,109,219,195,1518
995,109,219,195,1518
995,109,219,1690,3013
995,109,219,195,1518
995,109,219,195,1518
995,109,219,195,1518
995,109,219,195,1518
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,243,576,481,2295
995,243,576,794,2608
995,170,576,794,2535
995,170,576,2241,3982
995,170,576,794,2535
995,170,576,794,2535
995,170,576,2241,3982
995,170,576,794,2535
995,204,219,1690,3108
995,45,219,794,2053
995,25,219,1690,2929
995,25,219,1690,2929
995,45,219,1690,2949
995,45,219,1690,2949
995,2043,219,1690,4947
995,2043,219,1690,4947
995,2043,219,1690,4947
995,2043,219,1690,4947
995,2043,219,1690,4947
995,2043,219,1690,4947
995,204,219,1690,3108
995,204,219,1690,3108
995,204,219,1690,3108
995,204,219,1690,3108
995,213,219,2241,3668
995,109,219,1690,3013
995,213,219,2241,3668
995,213,219,2241,3668
995,109,219,1690,3013
995,109,219,195,1518
995,109,219,195,1518
995,109,219,195,1518
995,109,219,195,1518
995,109,219,195,1518
995,109,219,195,1518
995,109,219,1690,3013
995,109,219,195,1518
995,109,219,195,1518
995,823,219,195,2232
995,204,219,794,2212
995,109,219,195,1518
995,109,219,195,1518
995,109,219,195,1518
995,109,219,195,1518
995,109,219,195,1518
995,109,219,195,1518
995,823,219,794,2831
995,165,219,2241,3620
995,170,219,1690,3074
995,113,576,195,1879
995,113,576,195,1879
995,113,576,195,1879
995,113,576,2241,3925
995,113,576,195,1879
995,113,576,195,1879
995,113,576,195,1879
995,113,576,2241,3925
995,113,576,1690,3374
995,113,576,1690,3374
995,113,576,2241,3925
995,2043,576,2241,5855
995,2043,576,2241,5855
995,63,9,1690,2757
995,823,105,794,2717
995,823,2,2241,4061
995,113,576,195,1879
995,113,576,2241,3925
995,113,576,2241,3925
995,113,576,195,1879
995,113,576,195,1879
995,2043,576,2241,5855
995,2043,576,1690,5304
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,823,1,2241,4060
995,823,4,2241,4063
995,823,4,2241,4063
995,823,4,794,2616
995,823,4,2241,4063
995,2043,23,1690,4751
995,2043,23,2241,5302
995,823,2,2241,4061
995,129,5,2241,3370
995,129,5,2241,3370
995,129,5,2241,3370
995,129,5,2241,3370
995,129,5,2241,3370
995,2043,17,1690,4745
995,2043,17,794,3849
995,2043,17,481,3536
995,113,4,2241,3353
995,823,440,2241,4499
995,823,440,2241,4499
995,14,6,2241,3256
995,823,440,2241,4499
995,823,440,195,2453
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,332,481,3851
995,2043,576,2241,5855
995,2043,576,2241,5855
995,213,21,794,2023
995,165,223,2241,3624
995,165,223,794,2177
995,165,223,2241,3624
995,165,223,794,2177
995,165,223,2241,3624
995,165,223,2241,3624
995,165,223,2241,3624
995,165,223,794,2177
995,165,223,794,2177
995,165,223,2241,3624
995,165,223,794,2177
995,213,223,2241,3672
995,170,223,1690,3078
995,170,223,1690,3078
995,170,223,1690,3078
995,170,223,1690,3078
995,170,223,96,1484
995,170,223,794,2182
995,170,223,1690,3078
995,170,223,1690,3078
995,213,223,2241,3672
995,2043,223,794,4055
995,47,223,2241,3506
995,243,223,2241,3702
995,170,223,2241,3629
995,2043,35,794,3867
995,90,576,2241,3902
995,90,576,2241,3902
995,113,576,2241,3925
995,113,576,2241,3925
995,113,576,2241,3925
995,113,576,2241,3925
995,113,576,2241,3925
995,113,576,195,1879
995,113,576,2241,3925
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,90,576,195,1856
995,90,576,195,1856
995,170,576,2241,3982
995,2043,35,2241,5314
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,113,576,2241,3925
995,113,576,2241,3925
995,113,576,195,1879
995,113,576,2241,3925
995,2043,576,2241,5855
995,170,576,195,1936
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,113,576,2241,3925
995,2043,576,2241,5855
995,2043,576,1690,5304
995,90,576,794,2455
995,90,576,1690,3351
995,2043,576,2241,5855
995,2043,576,1690,5304
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,1690,5304
995,2043,576,2241,5855
995,2043,576,1690,5304
995,2043,576,794,4408
995,2043,576,2241,5855
995,2043,576,2241,5855
995,113,576,195,1879
995,170,576,195,1936
995,170,576,195,1936
995,170,576,195,1936
995,170,576,195,1936
995,170,576,195,1936
995,90,576,794,2455
995,90,576,195,1856
995,90,576,2241,3902
995,90,576,195,1856
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,170,576,195,1936
995,170,576,195,1936
995,2043,576,195,3809
995,2043,576,2241,5855
995,90,576,195,1856
995,90,576,195,1856
995,90,576,2241,3902
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,1690,5304
995,2043,576,2241,5855
995,2043,576,1690,5304
995,2043,576,2241,5855
995,2043,576,2241,5855
995,90,576,2241,3902
995,90,576,195,1856
995,90,576,195,1856
995,90,576,2241,3902
995,2043,576,2241,5855
995,2043,576,2241,5855
995,113,576,2241,3925
995,2043,576,2241,5855
995,2043,576,2241,5855
995,113,576,195,1879
995,113,576,195,1879
995,2043,576,1690,5304
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,113,576,2241,3925
995,113,576,1690,3374
995,113,576,2241,3925
995,113,576,195,1879
995,2043,576,2241,5855
995,90,576,195,1856
995,90,576,195,1856
995,90,576,195,1856
995,113,576,195,1879
995,113,576,2241,3925
995,113,576,195,1879
995,113,576,2241,3925
995,113,576,2241,3925
995,113,576,195,1879
995,113,576,195,1879
995,170,576,195,1936
995,165,576,2241,3977
995,170,576,195,1936
995,170,576,195,1936
995,170,223,481,1869
995,170,223,481,1869
995,170,223,2241,3629
995,213,223,96,1527
995,113,576,1690,3374
995,113,576,195,1879
995,90,576,195,1856
995,90,576,195,1856
995,90,576,195,1856
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,1690,5304
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,2043,576,2241,5855
995,113,576,2241,3925
995,170,223,794,2182
995,170,223,1690,3078
995,170,223,2241,3629
995,243,223,481,1942
995,170,223,2241,3629
995,170,223,794,2182
995,170,223,2241,3629
995,170,223,794,2182
995,165,576,2241,3977
995,170,576,195,1936
995,165,26,481,1667
995,13,5,2241,3254
995,63,2,794,1854
995,170,576,794,2535
995,204,1,2241,3441
995,90,576,195,1856
995,2043,61,2241,5340
995,243,61,195,1494
995,213,2,2241,3451
995,213,2,794,2004
995,187,440,96,1718
995,187,440,2241,3863
995,187,440,2241,3863
995,187,440,96,1718
995,187,440,96,1718
995,187,440,9,1631
995,187,440,96,1718
995,187,440,96,1718
995,187,440,96,1718
995,187,440,96,1718
995,187,440,96,1718
995,187,440,2241,3863
995,170,576,195,1936
995,187,440,2241,3863
995,187,440,2241,3863
995,187,440,195,1817
995,187,440,195,1817
995,187,440,96,1718
995,187,440,96,1718
995,187,440,96,1718
995,187,440,794,2416
995,187,440,9,1631
995,187,440,195,1817
995,187,440,195,1817
995,187,440,96,1718
995,187,440,481,2103
995,187,440,794,2416
995,187,440,794,2416
995,170,576,2241,3982
995,170,576,195,1936
995,187,440,2241,3863
995,170,576,195,1936
995,187,440,2241,3863
995,187,440,195,1817
995,170,576,195,1936
995,187,440,96,1718
995,187,440,96,1718
995,187,440,96,1718
995,187,440,96,1718
995,187,440,96,1718
995,187,440,96,1718
995,187,440,96,1718
995,187,440,2241,3863
995,170,576,195,1936
995,187,440,2241,3863
995,170,576,195,1936
995,170,576,195,1936
995,170,576,195,1936
995,187,440,1690,3312
995,170,576,2241,3982
995,187,440,96,1718
995,187,440,96,1718
995,187,440,96,1718
995,187,440,96,1718
995,187,440,96,1718
995,187,440,96,1718
995,187,440,96,1718
995,187,440,2241,3863
995,187,440,96,1718
995,187,440,2241,3863
995,187,440,2241,3863
995,2043,1,794,3833
995,170,576,195,1936
995,2043,1,1690,4729
995,170,576,2241,3982
995,170,576,195,1936
995,213,223,2241,3672
995,170,576,195,1936
995,2043,2,2241,5281
995,243,117,1690,3045
995,243,117,1690,3045
995,170,117,1690,2972
995,113,576,195,1879
995,109,117,1690,2911
995,113,576,2241,3925
995,113,576,195,1879
995,2043,41,2241,5320
995,204,61,794,2054
995,2043,216,2241,5495
995,113,576,195,1879
995,2043,332,2241,5611
995,113,576,195,1879
995,7,576,1690,3268
995,2043,17,2241,5296
995,2043,17,794,3849
995,2043,17,2241,5296
995,170,576,195,1936
995,2043,332,2241,5611
995,170,576,195,1936
995,170,576,794,2535
995,170,576,2241,3982
995,2043,576,2241,5855
995,170,576,2241,3982
995,2043,332,2241,5611
995,2043,332,1690,5060
995,2043,332,2241,5611
995,2043,216,2241,5495
995,2043,216,794,4048
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,204,117,1690,3006
995,2043,3,794,3835
995,2043,3,794,3835
995,2043,8,2241,5287
995,2043,8,2241,5287
995,42,576,1690,3303
995,2043,149,2241,5428
995,2043,332,2241,5611
995,2043,332,481,3851
995,42,576,794,2407
995,2043,149,481,3668
995,63,2,2241,3301
995,63,2,794,1854
995,823,5,2241,4064
995,823,440,2241,4499
995,90,576,195,1856
995,823,69,2241,4128
995,823,1,794,2613
995,204,6,1690,2895
995,243,2,794,2034
995,28,1,2241,3265
995,823,1,794,2613
995,28,1,2241,3265
995,32,6,2241,3274
995,204,5,481,1685
995,204,1,2241,3441
995,63,4,481,1543
995,823,2,2241,4061
995,823,2,2241,4061
995,28,1,2241,3265
995,204,2,794,1995
995,129,16,2241,3381
995,47,1,195,1238
995,29,3,2241,3268
995,29,3,2241,3268
995,204,16,794,2009
995,9,3,2241,3248
995,187,6,481,1669
